SentinelBench: A Benchmark for Long-Running Monitoring Agents

AI agents are increasingly asked to carry out work that spans minutes, hours, or longer. Yet the default model of agent behavior is continuous action: issuing tool calls, refreshing pages, searching for alternatives, or otherwise trying to force progress. This is the wrong approach for many long-running tasks, which are better served by a strategy of sustained attention. Instead, agents should monitor an environment, notice when an external event makes progress possible, then respond promptly without wasting resources while waiting. To measure progress on this class of tasks, we introduce SentinelBench, an open-source benchmark for time-evolving monitoring tasks. SentinelBench contains 100 tasks across 10 synthetic web environments, including email, calendars, finance, professional networking, and entertainment. Each environment exposes a live web interface and replays a scripted sequence of events, requiring agents to navigate and reason about web pages whose state shifts underfoot. SentinelBench measures task completion, reaction time, and resource use, exposing the tradeoff between responsiveness and cost. We report results across three models and two browser-agent harnesses, establishing performance baselines for future comparison and demonstrating how agent design choices can dramatically impact key metrics. Together, these results show that SentinelBench distinguishes meaningful differences in agent behavior.

==> data/raw/fts_cluster.csv <==
countryCode,id,name,code,startDate,endDate,year,clusterCode,cluster,requirements,funding,percentFunded
#country+code,#activity+appeal+id+fts_internal,#activity+appeal+name,#activity+appeal+id+external,#date+start,#date+end,#date+year,#sector+cluster+code,#sector+cluster+name,#value+funding+required+usd,#value+funding+total+usd,#value+funding+pct
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8837,Aviation,14700000,654292,4
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8838,Coordination and Common Services,24700000,3638398,15
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8603,Education,60040000,7833533,13
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8831,Emergency Shelter and NFI,160285975,3520751,2
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8832,Food Security and Agriculture,651101609,38342756,6
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8833,Health,190768456,26561586,14
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8839,Multipurpose Cash,14709848,7048179,48
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8834,Nutrition,298043835,5669605,2
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8835,Protection,136487975,31130961,23
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,8836,"Water, Sanitation and Hygiene",163343798,6144459,4
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,,Not specified,,16225022,
AFG,1502,Afghanistan Humanitarian Needs and Response Plan 2026,HAFG26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,12203120,
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7887,Aviation,31000000,6986713,23
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7883,Coordination and Common Services,34120000,6237418,18
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7884,Education,93276385,80113551,86
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7911,Emergency Shelter and NFI,179139629,28287010,16
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7885,Food Security and Agriculture,1089437667,202583088,19
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7886,Health,279735840,127002611,45
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7913,Multi-purpose Cash,,21616934,
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7909,Nutrition,296446414,102302656,35
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7910,Protection,149397555,126497153,85
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,7912,"Water, Sanitation and Hygiene",264258056,49278905,19
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,,Not specified,,35704126,
AFG,1263,Afghanistan Humanitarian Needs and Response Plan 2025,HAFG25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,220088395,
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7422,Aviation,41300000,33790914,82
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7564,Border Consortium Appeal,24300000,18407478,76
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7423,Coordination and Common Services,35951769,17100689,48
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7415,Education,140022000,76136486,54
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7416,Emergency Shelter and NFI,227104769,74403857,33
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7417,Food Security and Agriculture,1431355944,697482357,49
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7418,Health,367002781,128451413,35
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7593,Multi-purpose Cash,,87867638,
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7419,Nutrition,299020288,135981835,45
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7420,Protection,165758757,122870330,74
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,7421,"Water, Sanitation and Hygiene",327771489,69617249,21
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,,Not specified,,65141507,
AFG,1185,Afghanistan Humanitarian Needs and Response Plan 2024,HAFG24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,56257701,
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6845,Aviation,33000000,11985633,36
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6846,Coordination and Common Services,37050453,22881565,62
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6832,Education,182200000,98137007,54
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6833,Emergency Shelter and NFI,187588056,72024790,38
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6834,Food Security and Agriculture,1570456764,804223813,51
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6835,Health,412654818,196785895,48
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6836,Nutrition,364544390,109288033,30
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6837,Protection,116823737,102651309,88
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,6838,"Water, Sanitation and Hygiene",323054690,87056692,27
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,,Not specified,,133107933,
AFG,1117,Afghanistan Humanitarian Response Plan 2023,HAFG23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,40204568,
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6646,Aviation,85000000,32215848,38
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6647,Coordination and Common Services,25600000,49975288,195
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6639,Education,162100000,155928597,96
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6640,Emergency Shelter and NFI,374000000,124659405,33
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6641,Food Security and Agriculture,2660000000,1501902017,56
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6642,Health,378000000,233022302,62
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6643,Nutrition,287400000,377259913,131
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6644,Protection,137300000,172225927,125
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,6645,"Water, Sanitation and Hygiene",332800000,97661043,29
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,,Not specified,,230703896,
AFG,1100,Afghanistan Humanitarian Response Plan 2022,HAFG22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,293478702,
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5978,Aviation,9000000,10332049,115
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5977,Coordination and Common Services,4260000,10886503,256
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5970,Education in Emergencies,76540000,21695823,28
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5971,Emergency Shelter and NFI,85900000,67752553,79
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5972,Food Security and Agriculture,351300000,259740144,74
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5973,Health,118000000,81341116,69
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5974,Nutrition,82099078,123836217,151
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5975,Protection,79367405,51582634,65
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,5976,"Water, Sanitation and Hygiene",62200000,48219862,78
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,,Not specified,,94559616,
AFG,1031,Afghanistan Humanitarian Response Plan 2021,HAFG21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,63290442,
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6303,Aviation,40700000,12411391,30
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6302,Coordination and Support Services,13700000,3886441,28
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6295,Education in Emergencies,12708400,9630631,76
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6296,Emergency Shelter and NFI,35000000,31691807,91
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6297,Food Security and Agriculture,270000000,325211913,120
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6298,Health,66000000,106384831,161
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6299,Nutrition,56279763,103131404,183
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6300,Protection,45373000,22890108,50
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,6301,"Water, Sanitation and Hygiene",66500000,5167,0
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,,Not specified,,323719479,
AFG,1057,Afghanistan Flash Appeal 2021,FAFG21,2021-09-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,59279596,
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5253,Aviation,25000000,7982215,32
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5404,Aviation COVID-19,,3000000,
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5254,Coordination,14939040,5215523,35
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5400,Coordination COVID-19,,1204624,
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5130,Education in Emergencies,47281253,15200025,32
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5401,Education in Emergencies COVID-19,20823000,1605645,8
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5247,Emergency Shelter and NFIs,55442757,24652964,44
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5407,Emergency Shelter and NFIs COVID-19,67456238,0,0
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5248,Food Security,309581740,115436026,37
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5402,Food Security COVID-19,60743080,47790976,79
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5249,Health,63476220,18859629,30
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5403,Health COVID-19,107614298,41537248,39
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5250,Nutrition,72495783,27379188,38
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5405,Nutrition COVID-19,42149424,7956832,19
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5251,Protection,62341224,47866880,77
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5406,Protection COVID-19,29534365,8908445,30
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5252,"Water, Sanitation and Hygiene",84803628,11592738,14
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,5408,"Water, Sanitation and Hygiene COVID-19",67368770,10612818,16
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,,Not specified,,172555056,
AFG,929,Afghanistan Humanitarian Response Plan 2020,HAFG20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,31583506,
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4375,Aviation,17802526,2739421,15
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4376,Coordination,18937000,6867128,36
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4377,Education in Emergencies WG,33817269,27843852,82
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4378,Emergency Shelter and NFI,48320965,31489430,65
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4379,Food Security and Agriculture,278792460,144318740,52
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4380,Health,51379002,32419853,63
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4381,Multi Purpose Cash,23930000,4857020,20
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4677,Multi-sectoral activities,,1736244,
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4382,Nutrition,57600000,39589330,69
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4383,Protection,44747161,16006896,36
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,4384,"Water, Sanitation and Hygiene",36433603,20970532,58
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,,Not specified,,102698858,
AFG,672,Afghanistan Humanitarian Response Plan 2019,HAFG19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,25316904,
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4088,Aviation,16390000,12225926,75
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4089,Coordination,15900000,20409148,128
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4097,Education in Emergencies WG,29685000,14538410,49
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4090,Emergency Shelter and NFI,52975538,22135836,42
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4091,Food Security and Agriculture,231000000,187639059,81
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4092,Health,48696240,15571388,32
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4093,Multi Purpose Cash,36400000,4080769,11
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4094,Nutrition,62370635,33575534,54
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4095,Protection,66505803,22651599,34
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,4096,"Water, Sanitation and Hygiene",39000782,25069034,64
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,,Not specified,,67809955,
AFG,645,Afghanistan Humanitarian Response Plan 2018,HAFG18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,41906869,
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,205,Aviation,17000000,12742023,75
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,206,Coordination,9500000,13779312,145
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,3964,Education in Emergencies WG,40000000,1784912,4
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,207,Emergency Shelter and NFI,35600000,18661212,52
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,208,Food Security and Agriculture,65590000,83368135,127
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,209,Health,30000000,24070845,80
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,210,Multi Purpose Cash,64775000,25938725,40
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,211,Nutrition,48000000,27474573,57
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,212,Protection,54413760,29481076,54
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,3965,Refugee Chapter,19535052,3388177,17
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,213,"Water, Sanitation and Hygiene",25000000,9776526,39
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,,Not specified,,68040146,
AFG,544,Afghanistan Humanitarian Response Plan 2017,HAFG17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,13333013,
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,157,Aviation services,16400000,958019,6
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,159,Cluster not yet specified,,1951220,
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,158,Coordination,11500000,23301463,203
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,150,Emergency shelter and NFIs,46645288,14039028,30
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,151,Food security and agriculture,61056037,15431008,25
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,152,Health,39782321,23451996,59
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,156,Multipurpose cash/ IDPs/ multisector,21900858,441609,2
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,153,Nutrition,68746962,67995723,99
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,154,Protection,49659656,11267479,23
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,155,WASH,23141902,5488040,24
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,,Not specified,,130930738,
AFG,512,Afghanistan Humanitarian Response Plan 2016,HAFG16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,199,Emergency Shelter and NFIs,28000000,,
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,198,Food Security and Agriculture,30500000,7766779,25
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,201,Health,5400000,,
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,203,Nutirition,1000000,,
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,200,Protection,10000000,5000000,50
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,197,Refugees and Returnees,73200000,47608789,65
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,202,"Water, Sanitation and Hygiene",4000000,,
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,,Not specified,,8119420,
AFG,525,Afghanistan Flash Appeal 2016,FAFG16,2016-09-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2828,COORDINATION AND SUPPORT SERVICES,11500000,12729875,111
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2820,EMERGENCY SHELTER AND NFIs,39917000,5470535,14
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2822,FOOD SECURITY AND AGRICULTURE,92114950,44885889,49
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2823,HEALTH,38834700,22686163,58
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2818,LOGISTICS/ UNHAS Flights,16800000,13164372,78
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2824,MULTI-SECTOR,88945605,18350703,21
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2825,NUTRITION,63262622,41622537,66
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2826,PROTECTION,39959655,9605905,24
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,2827,"WATER,SANITATION AND HYGIENE",25331600,16827935,66
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,,Not specified,,134083086,
AFG,462,Afghanistan Strategic Response Plan 2015,HAFG15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2456,COORDINATION AND SUPPORT SERVICES,11679732,15853948,136
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2448,EMERGENCY SHELTER AND NFIs,28744000,19520480,68
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2450,FOOD SECURITY AND AGRICULTURE,148955000,62399918,42
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2451,HEALTH,43600000,18287484,42
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2446,LOGISTICS/ UNHAS Flights,20238873,17400755,86
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2452,MULTI-SECTOR,58090000,48396611,83
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2453,NUTRITION,47900000,46691634,97
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2454,PROTECTION,30722290,24304980,79
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,2455,"WATER,SANITATION AND HYGIENE",16500000,10542083,64
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,,Not specified,,102225807,
AFG,426,Afghanistan Strategic Response Plan 2014,HAFG14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1261,COORDINATION AND SUPPORT SERVICES,30362477,21939152,72
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1252,EDUCATION,8511000,2477111,29
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1253,EMERGENCY SHELTER AND NFIs,20021000,32197337,161
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1255,FOOD SECURITY AND AGRICULTURE,103428067,60854418,59
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1256,HEALTH,16913808,14299770,85
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1257,MULTI-SECTOR,113878660,39021965,34
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1258,NUTRITION,43473613,71547920,165
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1259,PROTECTION,111839755,60929067,54
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,1260,"WATER,SANITATION AND HYGIENE",26000000,24231415,93
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,,Not specified,,17748452,
AFG,399,Afghanistan 2013,CAFG13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,999,COORDINATION,15194988,6143484,40
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,990,EDUCATION,20867803,6173884,30
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,991,EMERGENCY SHELTER,28280274,10801023,38
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,992,EMERGENCY TELECOMMUNICATIONS,200000,,
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,993,FOOD SECURITY AND AGRICULTURE,114714978,63201888,55
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,994,HEALTH,32857092,11446222,35
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,989,LOGISTICS,21970768,16001069,73
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,995,MULTI-SECTOR,122248551,50711601,41
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,996,NUTRITION,49740332,25645009,52
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,997,PROTECTION,16050444,12601794,79
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,998,"WATER,SANITATION AND HYGIENE",26426092,15154074,57
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,,Not specified,,5944877,
AFG,370,Afghanistan 2012,CAFG1112,2011-11-30,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,855,COMMON SERVICES,21117110,16490576,78
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,865,COORDINATION,13203271,14172587,107
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,856,EDUCATION,6646083,4590738,69
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,857,EMERGENCY SHELTER,34939026,7402569,21
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,858,EMERGENCY TELECOMMUNICATIONS,510000,,
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,859,FOOD SECURITY AND AGRICULTURE,330337502,258138303,78
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,860,HEALTH,12299239,14129133,115
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,861,MULTI-SECTOR,90130706,31479038,35
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,862,NUTRITION,45974398,31251364,68
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,863,PROTECTION,8614888,6217881,72
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,864,"WATER,SANITATION AND HYGIENE",18546404,13023300,70
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,,Not specified,,29632614,
AFG,354,Afghanistan 2011,CAFG11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,736,COMMON SERVICES,27064925,22859926,84
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,737,EDUCATION ,33144241,621911,2
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,738,EMERGENCY SHELTER,50802560,31890043,63
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,740,FOOD SECURITY AND AGRICULTURE ,368691762,276658180,75
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,741,HEALTH,12702186,6236306,49
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,742,MULTI-SECTOR ,79714395,47842527,60
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,744,NUTRITION,8669571,6263336,72
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,745,PROTECTION,154274534,102737057,67
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,746,"WATER, SANITATION AND HYGIENE",39444136,7983666,20
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,,Not specified,,2206951,
AFG,325,Afghanistan Humanitarian Action Plan 2010,CAFG10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,602,Common Services ,30181446,35062614,116
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,594,Education,17394371,27715522,159
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,595,Emergency Shelter,36141262,25472179,70
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,596,Emergency Telecommunications,330167,330167,100
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,597,Food Security and Agriculture,352502935,343597498,97
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,598,Health,37176839,1905356,5
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,605,Multi-Sector,42106632,27927321,66
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,603,Not Yet SpecifIied,,38846946,
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,599,Nutrition,6769364,1271380,19
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,600,Protection,119457702,32352913,27
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,601,"Water, Sanitation and Hygiene",22862337,9305892,41
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,,Not specified,,-36063952,
AFG,307,Afghanistan Humanitarian Action Plan 2009,CAFG09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
AFG,272,Afghanistan Joint Appeal 2008: Humanitarian Consequences of Rise in Food Prices (February - June 2008),OAFG08,2008-02-01,2008-06-30,2008,,Not specified,,75038024,
AFG,272,Afghanistan Joint Appeal 2008: Humanitarian Consequences of Rise in Food Prices (February - June 2008),OAFG08,2008-02-01,2008-06-30,2008,,Multiple clusters/sectors (shared),,0,
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,2133,AGRICULTURAL RECOVERY ,176707600,57152879,32
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,2128,FOOD SECURITY,203055924,136627075,67
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,2132,HEALTH,8090000,1195425,15
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,2129,NUTRITION,2875340,447795,16
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,2134,PROTECTION,502900,,
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,2131,"WATER, SANITATION AND HYGIENE",8556000,3704720,43
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,,Not specified,,2824970,
AFG,283,Afghanistan Joint Emergency Appeal 2008: High Food Price and Drought Crisis (July 2008 - June 2009),OAFG0809,2008-07-01,2009-06-30,2008,,Multiple clusters/sectors (shared),,0,
AFG,213,Afghanistan Drought Joint Appeal 2006,OAFG06,2006-07-01,2006-12-31,2006,,Not specified,,63620911,
AFG,213,Afghanistan Drought Joint Appeal 2006,OAFG06,2006-07-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
AFG,176,Afghanistan UN-Government Drought Appeal 2004,OAFG04,2004-09-01,2004-12-31,2004,,Not specified,,26511074,
AFG,176,Afghanistan UN-Government Drought Appeal 2004,OAFG04,2004-09-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
AFG,121,Afghanistan TAPA 2003,OAFG03,2003-01-01,2003-12-31,2003,,Not specified,,313948366,
AFG,121,Afghanistan TAPA 2003,OAFG03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
AFG,92,Afghanistan 2002 (ITAP for the Afghan People),CAFG0102,2001-10-01,2002-12-31,2002,,Not specified,,1196693956,
AFG,92,Afghanistan 2002 (ITAP for the Afghan People),CAFG0102,2001-10-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
AFG,70,Afghanistan 2001,CAFG01,2001-01-01,2001-09-30,2001,,Not specified,,2053268,
AFG,70,Afghanistan 2001,CAFG01,2001-01-01,2001-09-30,2001,,Multiple clusters/sectors (shared),,0,
AGO,182,Angola Marburg VHF  2005,FAGO05,2005-04-01,2005-06-30,2005,,Not specified,,3158210,
AGO,182,Angola Marburg VHF  2005,FAGO05,2005-04-01,2005-06-30,2005,,Multiple clusters/sectors (shared),,0,
AGO,151,Angola 2004,CAGO04,2004-01-01,2004-12-31,2004,,Not specified,,130063909,
AGO,151,Angola 2004,CAGO04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
AGO,117,Angola 2003,CAGO03,2003-01-01,2003-12-31,2003,,Not specified,,172896415,
AGO,117,Angola 2003,CAGO03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
AGO,89,Angola 2002,CAGO02,2002-01-01,2002-12-31,2002,,Not specified,,206096952,
AGO,89,Angola 2002,CAGO02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
AGO,34,Angola 2001,CAGO01,2001-01-01,2001-12-31,2001,,Not specified,,116609636,
AGO,34,Angola 2001,CAGO01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
AGO,49,Angola 2000,CAGO00,2000-01-01,2000-12-31,2000,,Not specified,,141527669,
AGO,49,Angola 2000,CAGO00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7662,Abris et ANA,6300000,3318689,53
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7664,"Eau, Hygiène et Assainissement",4691100,946583,20
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7666,Education,1440000,1403816,97
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7665,Nutrition,736200,1161271,158
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7667,Protection,2020800,3614807,179
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7663,Santé,1730940,1886670,109
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,7668,Sécurité Alimentaire et Moyens D’existence,9112000,9948886,109
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,,Not specified,,3518474,
BDI,1200,Burundi Plan de Réponse Inondations et Montée du Lac Tanganyika (Effets El-Niño) 2024,OBDI24,2024-03-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,960585,
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7078,Abris / Articles Non-Alimentaires,18625000,2987585,16
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7092,Coordination,1500000,1256141,84
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7088,"Eau, Hygiène et Assainissement",3160716,309945,10
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7087,Education,4983610,3329738,67
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7089,Nutrition,21040025,8206955,39
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7095,Protection,4831117,3824581,79
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7094,Réponse aux Rapatriés,50930970,7691753,15
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7093,Réponse aux Réfugiés,55343761,44292558,80
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7090,Santé,3464920,1757934,51
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,7091,Sécurité alimentaire,73300000,11157117,15
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,,Not specified,,300000,
BDI,1148,Burundi Plan de Réponse Humanitaire 2023,HBDI23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,6351035,
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6393,Abris / Articles Non-Alimentaires,19309592,3166288,16
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6399,Coordination,2500000,1816654,73
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6395,"Eau, Hygiène et Assainissement",9714144,783903,8
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6394,Education,5332710,988823,19
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6396,Nutrition,15053544,4261301,28
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6650,Protection,17395692,5204978,30
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6401,Réponse aux Rapatriés,34513398,2728392,8
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6400,Réponse aux Réfugiés,54342707,6688192,12
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6397,Santé,5516668,8603180,156
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,6398,Sécurité alimentaire,18735570,16088815,86
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,,Not specified,,2340936,
BDI,1075,Burundi Plan de Réponse Humanitaire 2022,HBDI22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,22859250,
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6112,Abris / Articles Non-Alimentaires,16301000,5055520,31
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6129,Coordination,1800000,1509523,84
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6130,"Eau, Hygiène et Assainissement",10813000,3977474,37
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6131,Education,5100000,1693498,33
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6132,Logistique,1300000,0,0
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6133,Nutrition,14130000,7953710,56
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6134,Protection,21452000,4074804,19
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6137,Réponse aux Réfugiés,54228000,11172178,21
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6138,Réponse multisectorielle trois premiers mois aux rapatriés (seulement UNHCR et PAM),36236000,,
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6135,Santé,7538000,4608662,61
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,6136,Sécurité alimentaire,25786000,28631739,111
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,,Not specified,,20423367,
BDI,1039,Burundi Plan de Réponse Humanitaire 2021,HBDI21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,1069626,
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5112,"Abris, Articles non-alimentaires",33400000,9450792,28
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5285,Coordination,1600000,1038659,65
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5113,"Eau, hygiène et assainissement",9200000,1408189,15
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5114,Education,4200000,135122,3
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5416,Education COVID-19,5800000,,
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5419,Logistique COVID-19,11700000,,
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5115,Nutrition,7350000,6332821,86
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5418,Nutrition COVID-19,4700000,279218,6
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5116,Protection,21198000,5938814,28
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5420,Protection COVID-19,793000,192600,24
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5117,Réponse multisectorielle aux rapatriés,10030000,,
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5743,Réponse multisectorielle aux rapatriés COVID-19,5852000,450000,8
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5118,Réponse multisectorielle aux réfugiés,41300000,9386104,23
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5119,Santé,7300000,2508670,34
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5120,Sécurité alimentaire,24270000,20262725,83
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5417,Sécurité alimentaire COVID-19,8100000,2297373,28
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,5744,Télécommunication d'urgence COVID-19,1100000,,
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,,Not specified,,28446337,
BDI,922,Burundi Plan de Réponse Humanitaire 2020,HBDI20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,922375,
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4547,"ABRIS, ARTICLES NON ALIMENTAIRES",11675872,2572330,22
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4548,COORDINATION,1550000,1233430,80
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4549,"EAU, HYGIÈNE ET ASSAINISSEMENT",1551925,0,0
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4550,EDUCATION,1224500,4626163,378
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4552,NUTRITION,5027442,4352133,87
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4553,PROTECTION,8496301,8055841,95
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4556,RÉPONSE MULTISECTORIELLE AUX RAPATRIÉS,31407856,816667,3
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4757,RÉPONSE MULTISECTORIELLE AUX RÉFUGIÉS,22951326,7787832,34
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4554,SANTÉ,4392031,1909499,43
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,4555,SÉCURITÉ ALIMENTAIRE,18009304,22599639,125
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,,Not specified,,17095334,
BDI,721,Burundi Plan de Réponse Humanitaire 2019,HBDI19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,3776338,
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4026,"Abris, Articles Non Alimentaires et CCCM",17527500,4778932,27
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4022,Coordination,2700000,1433652,53
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4023,"Eau, Hygiène et Assainissement",9000000,1428215,16
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4024,Education,4500000,1948252,43
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4025,Logistique,4568346,,
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4029,Nutrition,18000000,6423554,36
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4032,Protection,15654000,7072930,45
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4245,Réponse multisectorielle aux réfugiés,30924595,1641380,5
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4027,Santé,15100000,200000,1
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,4028,Sécurité Alimentaire,23840000,27851095,117
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,,Not specified,,27496352,
BDI,639,Burundi Plan de Réponse Humanitaire 2018,HBDI18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,1438254,
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3419,Abris et Articles Non Alimentaires,8000000,1221411,15
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3420,Coordination,1800000,1307403,73
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3421,"Eau, Hygiène et Assainissement",8000000,300000,4
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3422,Education,3500000,888626,25
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3423,Logistique,1400000,,
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3424,Nutrition,12000000,7007820,58
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3425,Protection,12000000,4006242,33
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3426,Santé,8000000,,
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,3427,Sécurité Alimentaire,19000000,16636688,88
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,,Not specified,,16218479,
BDI,541,Burundi Plan de Réponse Humanitaire 2017,HBDI17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3259,ABRIS ET ARTICLES NON ALIMENTAIRES,5200000,1150000,22
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3267,COORDINATION,1600000,905802,57
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3260,"EAU, HYGIENE ET ASSAINISSEMENT",6600000,1184306,18
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3261,EDUCATION,2500000,,
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3262,NUTRITION,10000000,3604803,36
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3263,PROTECTION,11900000,5831558,49
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3264,RELEVEMENT PRECOCE,4500000,,
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3265,SANTE,10000000,1929996,19
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3268,SECTEUR NON SPECIFIE,,41549434,
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,3266,SECURITE ALIMENTAIRE,10000000,5417191,54
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,,Not specified,,,
BDI,518,Burundi Plan de Réponse Humanitaire 2016,HBDI16,2016-03-08,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
BDI,225,Burundi 2007,CBDI07,2007-01-01,2007-12-31,2007,288,FOOD,0,,
BDI,225,Burundi 2007,CBDI07,2007-01-01,2007-12-31,2007,,Not specified,,116823032,
BDI,225,Burundi 2007,CBDI07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
BDI,195,Burundi 2006,CBDI06,2006-01-01,2006-12-31,2006,,Not specified,,53845392,
BDI,195,Burundi 2006,CBDI06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
BDI,172,Burundi 2005,CBDI05,2005-01-01,2005-12-31,2005,,Not specified,,74356428,
BDI,172,Burundi 2005,CBDI05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
BDI,142,Burundi 2004,CBDI04,2004-01-01,2004-12-31,2004,,Not specified,,55560144,
BDI,142,Burundi 2004,CBDI04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
BDI,107,Burundi 2003,CBDI03,2003-01-01,2003-12-31,2003,,Not specified,,31554024,
BDI,107,Burundi 2003,CBDI03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
BDI,87,Burundi 2002,CBDI02,2002-01-01,2002-12-31,2002,,Not specified,,27955869,
BDI,87,Burundi 2002,CBDI02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
BDI,39,Burundi 2001,CBDI01,2001-01-01,2001-12-31,2001,,Not specified,,53333014,
BDI,39,Burundi 2001,CBDI01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
BDI,50,Burundi 2000,CBDI00,2000-01-01,2000-12-31,2000,,Not specified,,9954591,
BDI,50,Burundi 2000,CBDI00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5611,Coordination COVID-19,30000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5612,Education COVID-19,500000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5613,Food Security / Cash Transfer COVID-19,3200000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5614,Health COVID-19,10900000,2333919,21
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5617,Logistics COVID-19,1500000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5615,Nutrition COVID-19,1000000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5610,Protection COVID-19,300000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,5616,WASH COVID-19,500000,,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,,Not specified,,1012635,
BEN,986,Bénin Plan de Réponse Intersectorielle COVID-19 2020,OBEN20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
BEN,184,Benin  2005,FBEN05,2005-05-01,2005-10-31,2005,,Not specified,,3745362,
BEN,184,Benin  2005,FBEN05,2005-05-01,2005-10-31,2005,,Multiple clusters/sectors (shared),,0,
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8628,Abris/AME,37902376,2250500,6
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8871,"Coordination, soutien thématique et support au système",6419015,998935,16
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8873,"Eau, Hygiène et Assainissement",92601137,1229724,1
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8874,Education,38646129,6945551,18
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8865,Gestion des Sites d’Accueil Temporaires,7510943,,
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8872,Logistiques,23607081,875000,4
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8866,Nutrition,40468759,5239525,13
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8867,Protection,102951468,14686391,14
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8870,Réponse aux réfugiés,47200199,1441945,3
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8868,Santé,53970921,3282489,6
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,8869,Sécurité alimentaire,207208331,7933541,4
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,,Not specified,,8136767,
BFA,1499,Burkina Faso Besoins Humanitaires et Plan de Réponse 2026,HBFA26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,4940064,
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7899,Abris/AME,48221795,9131977,19
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7900,Coordination,10713909,5489532,51
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7901,"Eau, Hygiène et Assainissement",95204176,7466558,8
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7902,Education,43438810,11686875,27
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7903,Gestion des Sites d’Accueil Temporaires,10665646,470179,4
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7904,Logistique,39646249,13631321,34
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7905,Nutrition,53270240,10888278,20
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7906,Protection,115033646,29702437,26
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7867,Réponse aux Réfugiés,49630108,13627323,27
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7907,Santé,53657000,25472945,47
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,7908,Sécurité alimentaire,273083657,105668280,39
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,,Not specified,,27150027,
BFA,1259,Burkina Faso Besoins Humanitaires et Plan de Réponse 2025,HBFA25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,12299104,
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7360,Abris/AME,58271245,15965722,27
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7370,Cash à usage multiple,,2159881,
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7361,Coordination,7580000,8803073,116
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7362,"Eau, Hygiène et Assainissement",98854983,21635781,22
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7363,Education,61340420,10094845,16
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7364,Gestion des Sites d’Accueil Temporaires,11188107,3538787,32
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7365,Logistique,40014390,38005797,95
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7366,Nutrition,55355855,21596149,39
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7367,Protection,125107599,49098079,39
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7359,Réponse aux Réfugiés,52320854,8209973,16
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7867,Réponse aux Réfugiés,,0,
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7368,Santé,55709591,25597023,46
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,7369,Sécurité alimentaire,368861341,177951048,48
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,,Not specified,,8588076,
BFA,1179,Burkina Faso Plan de Réponse Humanitaire 2024,HBFA24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,38714655,
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6781,Abris/AME,69466170,16309256,23
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,7097,Cash à usage multiple,,1147591,
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6782,Coordination,6343166,8455141,133
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6783,"Eau, Hygiène et Assainissement",91001967,23247672,26
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6784,Education,62399894,12237379,20
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6785,Gestion des Sites d’Accueil Temporaires,11299376,3103554,27
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6786,Logistique,30376008,20122409,66
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6787,Nutrition,54325307,18741222,34
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6788,Protection,134224836,38629203,29
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6789,Réponse aux Réfugiés,45930908,24678925,54
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6790,Santé,49159572,25294015,51
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,6791,Sécurité alimentaire,322204271,117323209,36
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,,Not specified,,-1207815,
BFA,1112,Burkina Faso Plan de Réponse Humanitaire 2023,HBFA23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,42303868,
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6512,Abris/AME,58649172,13524791,23
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6513,Coordination,13022110,10164787,78
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6514,"Eau, Hygiène et Assainissement",104224136,42721926,41
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6515,Education,54102384,8334283,15
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6516,Gestion des Sites d’Accueil Temporaires,6900000,1225089,18
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6517,Logistique,3137036,4074695,130
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6518,Nutrition,52500000,31658702,60
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6519,Protection,109701507,22454155,20
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6520,Réponse aux Réfugiés,39521084,21271486,54
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6521,Santé,31436768,23920332,76
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,6522,Sécurité alimentaire,331905501,150392216,45
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,,Not specified,,-242696,
BFA,1087,Burkina Faso Plan de Réponse Humanitaire 2022,HBFA22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,25767800,
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6030,Abris/AME,57258760,10881867,19
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6031,Coordination,8900663,13273103,149
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6032,"Eau, Hygiène et Assainissement",70982607,15762337,22
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6033,Education,47316563,5937572,13
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6034,Gestion des Sites d’Accueil Temporaires,9035493,573246,6
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6035,Logistique,2300000,1506588,66
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6036,Nutrition,46441612,22743837,49
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6037,Protection,52020271,15550622,30
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6038,Réponse aux Réfugiés,21430719,1710061,8
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6039,Santé,41227795,19789404,48
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,6040,Sécurité alimentaire,250961411,84374125,34
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,,Not specified,,91830522,
BFA,1037,Burkina Faso Plan de Réponse Humanitaire 2021,HBFA21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,28514170,
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5139,Abris/AME,30271041,8363490,28
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5414,Abris/AME COVID-19,3995056,54289,1
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5148,Coordination,7871721,7868451,100
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5409,Coordination COVID-19,250000,82468,33
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5149,"Eau, Hygiène et Assainissement",42686657,6327537,15
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5415,"Eau, Hygiène et Assainissement COVID-19",17805832,1509743,8
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5150,Education,29179005,12653150,43
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5410,Education COVID-19,4080000,1999242,49
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5151,Nutrition,26136964,10580477,40
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5413,Nutrition COVID-19,2000000,199000,10
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5152,Protection,18549990,8889834,48
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5166,Protection : Protection de l'enfant,,1057929,
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5167,Protection : Violences Basées sur le Genre,,3335744,
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5609,Protection COVID-19,7813223,911145,12
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5153,Réfugiés,15000000,680029,5
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5154,Santé,23636634,11932411,50
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5412,Santé COVID-19,17139304,16262897,95
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5155,Sécurité Alimentaire,125095363,67447331,54
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,5411,Sécurité Alimentaire COVID-19,52847071,8352039,16
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,,Not specified,,48937357,
BFA,930,Burkina Faso Plan de Réponse Humanitaire 2020,HBFA20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,39659140,
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,4716,CONSÉQUENCES DE L’INSÉCURITÉ,66854813,16318376,24
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,4851,COORDINATION DES URGENCES,2360000,2344473,99
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,4717,Nutrition,31394188,16463641,52
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,4719,PRÉPARATION AUX URGENCES,1400000,,
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,4718,Réfugiés,14100000,9265854,66
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,4715,SÉCURITÉ ALIMENTAIRE,70856133,28176680,40
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,,Not specified,,21038737,
BFA,794,Burkina Faso Plan d'Urgence 2019,OBFA19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,514933,
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,4198,Nutrition,30327692,9884519,33
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,4200,PDI,10700300,643498,6
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,4201,Préparation à la réponse aux catastrophes,7520000,2469136,33
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,4199,Réfugiés,18000000,4548269,25
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,4197,Sécurité alimentaire,23743118,29815262,126
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,,Not specified,,4158279,
BFA,653,Burkina Faso Plan d'Urgence et de Résilience 2018,OBFA18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,4497951,
BFA,548,Burkina Faso Plan de Réponse Humanitaire 2017,HBFA17,2017-01-01,2017-12-31,2017,234,Food Security,11578000,8007544,69
BFA,548,Burkina Faso Plan de Réponse Humanitaire 2017,HBFA17,2017-01-01,2017-12-31,2017,236,Multi-sector for Refugees,12235000,,
BFA,548,Burkina Faso Plan de Réponse Humanitaire 2017,HBFA17,2017-01-01,2017-12-31,2017,235,Nutrition,30412000,20753792,68
BFA,548,Burkina Faso Plan de Réponse Humanitaire 2017,HBFA17,2017-01-01,2017-12-31,2017,237,Preparedness,6864000,,
BFA,548,Burkina Faso Plan de Réponse Humanitaire 2017,HBFA17,2017-01-01,2017-12-31,2017,,Not specified,,917561,
BFA,548,Burkina Faso Plan de Réponse Humanitaire 2017,HBFA17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3034,COORDINATION AND SUPPORT SERVICES,129000,,
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3038,EDUCATION,266030,,
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3032,FOOD SECURITY,23067400,7800388,34
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3033,HEALTH,3253866,192577,6
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3036,MULTI-SECTOR FOR REFUGEES,31200230,8781943,28
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3031,NUTRITION,28352544,26964078,95
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3035,PROTECTION,703000,,
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,3043,WATER AND SANITATION,3552853,780379,22
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,,Not specified,,10299563,
BFA,488,Burkina Faso Plan de Réponse Humanitaire 2016,HBFA16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2857,COORDINATION AND SUPPORT SERVICES,773256,,
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2862,EARLY RECOVERY,2388452,38012,2
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2861,EDUCATION,1727866,,
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2855,FOOD SECURITY,21735128,8723418,40
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2856,HEALTH,5047213,1534804,30
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2859,MULTI-SECTOR FOR REFUGEES,21460074,4180338,19
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2854,NUTRITION,36235699,18881221,52
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2858,PROTECTION,2130927,,
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,2866,WATER AND SANITATION,7263149,,
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,,Not specified,,-2726135,
BFA,465,Burkina Faso Plan de Réponse Stratégique 2015,HBFA15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2602,COORDINATION AND SUPPORT SERVICES,1012618,,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2607,EARLY RECOVERY,2899629,,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2606,EDUCATION,432000,,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2600,FOOD SECURITY,22325743,2038061,9
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2601,HEALTH,4350514,450000,10
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2604,MULTI-SECTOR FOR REFUGEES,27010967,11031236,41
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2599,NUTRITION,33905484,21976247,65
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2603,PROTECTION,4017230,,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,2611,WATER AND SANITATION,3379537,,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,,Not specified,,13742222,
BFA,439,Burkina Faso Plan de Réponse Stratégique 2014,HBFA1314,2013-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1265,AGRICULTURE,15985266,10290773,64
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1269,CHILD PROTECTION,3162251,2283833,72
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1268,COORDINATION,1339141,,
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1273,EARLY RECOVERY,4518195,,
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1272,EDUCATION,1443430,2141284,148
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1264,FOOD ASSISTANCE,14173326,9763237,69
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1266,HEALTH,5728238,1382580,24
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1270,MULTI-SECTOR FOR REFUGEES,53442609,28172103,53
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1263,NUTRITION,32845903,19266326,59
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,1267,WASH,6338827,2704051,43
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,,Not specified,,0,
BFA,400,Burkina Faso 2013,CBFA13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1214,AGRICULTURE,20252413,5636409,28
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1218,CHILD PROTECTION,509600,363667,71
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1217,COORDINATION,1235189,297000,24
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1213,FOOD ASSISTANCE,40993461,37536633,92
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1215,HEALTH,5381330,2550577,47
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1219,MULTI-SECTOR,30485791,10792948,35
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1212,NUTRITION,25644967,25528739,100
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,1216,WASH,1559400,2222254,143
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,,Not specified,,1016267,
BFA,393,Burkina Faso 2012,CBFA12,2012-04-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2242,Agriculture,2702000,,
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2243,Education,1793320,,
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2244,Food Aid,3419218,2652003,78
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2245,Health,1608809,473396,29
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2250,Logistics,30000,,
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2246,Nutrition,2846664,488354,17
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2247,Protection,449480,,
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,2248,WASH,1313822,282822,22
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,,Not specified,,,
BFA,351,Burkina Faso Emergency Humanitarian Action Plan 2010,OBFA1011,2010-08-01,2011-01-31,2010,,Multiple clusters/sectors (shared),,0,
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1769,AGRICULTURE,1050000,1557584,148
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1770,EDUCATION,1600000,930001,58
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1771,FOOD AID,3315000,1956170,59
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1772,HEALTH,1546801,1210044,78
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1773,NUTRITION,690291,1067189,155
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1774,PROTECTION,680000,,
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1775,SHELTER AND NON-FOOD ITEMS,7900000,968253,12
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,1776,"WATER, SANITATION AND HYGIENE",1667000,192485,12
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,,Not specified,,652777,
BFA,331,Burkina Faso Flash Appeal (September 2009 - February 2010),FBFA0910,2009-09-10,2010-03-09,2009,,Multiple clusters/sectors (shared),,0,
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1644,AGRICULTURE,1727000,1074056,62
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1645,EDUCATION,80000,,
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1646,HEALTH,1800000,83228,5
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1647,NON-FOOD ITEMS,170000,,
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1650,NUTRITION,60000,60000,100
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1648,SHELTER,1560000,,
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,1649,"WATER, SANITATION & HYGIENE",570000,40000,7
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,,Not specified,,,
BFA,258,Burkina Faso Floods Flash Appeal 2007,FBFA0708,2007-11-01,2008-01-31,2007,,Multiple clusters/sectors (shared),,0,
BGD,1524,Rohingya Humanitarian Crisis Joint Response Plan 2026,RBGD26,2026-01-01,2026-12-31,2026,1524,Rohingya Humanitarian Crisis Joint Response Plan 2026,698375266,,
BGD,1524,Rohingya Humanitarian Crisis Joint Response Plan 2026,RBGD26,2026-01-01,2026-12-31,2026,,Not specified,,8239389,
BGD,1524,Rohingya Humanitarian Crisis Joint Response Plan 2026,RBGD26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8119,Displacement Management,2426908,,
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8120,Education,1519169,7628,1
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8121,Food Security and Agriculture,18663581,492924,3
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8122,Health,2258482,751800,33
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8125,Logistics,78405,,
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8123,Nutrition,52500,4505762,8582
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8117,Protection,2069911,,
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8124,Shelter,3560823,719234,20
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,8118,"Water, Sanitation and Hygiene (WASH)",4985053,1468858,29
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,,Not specified,,656028,
BGD,1284,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2025,OBGD25,2025-01-01,2025-03-31,2025,,Multiple clusters/sectors (shared),,6918739,
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7775,Bhasan Char Response,46540946,29304417,63
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7774,Coordination,9179739,6116207,67
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7757,Education,71517783,16389885,23
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7767,Food Security,287082160,221465991,77
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7768,Health,92336431,36132412,39
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7769,Livelihoods and Skills Development,41970058,20029029,48
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7770,Nutrition,44927256,24783347,55
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7771,Protection,90795183,28915127,32
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7772,Shelter-CCCM,176808846,32117070,18
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,7773,Water Sanitation and Hygiene,73362615,23509047,32
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,,Not specified,,5484229,
BGD,1212,Rohingya Humanitarian Crisis Joint Response Plan 2025,RBGD25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,44105858,
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7681,Displacement Management,5871940,117746,2
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7682,Education,2624169,166492,6
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7683,Food Security and Agriculture,38927193,12568263,32
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7684,Health,5874594,1884120,32
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7688,Logistics,78406,,
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7685,Nutrition,276892,29362,11
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7680,Protection,11612127,1622048,14
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7686,Shelter,13861920,787539,6
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,7687,"Water, Sanitation and Hygiene (WASH)",19572052,2930256,15
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,,Not specified,,2642481,
BGD,1201,Bangladesh Cyclone Remal and Monsoon Floods Response Plan 2024,OBGD24,2024-06-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,4338329,
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7293,Bhasan Char Response,68375450,35400611,52
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7283,Coordination,8556525,3581946,42
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7284,Education,68453716,41276997,60
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7286,Food Security,232081986,192127357,83
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7287,Health,86810515,23156831,27
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7288,Livelihoods and Skills Development,35339980,11432853,32
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7289,Nutrition,44584007,37940378,85
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7290,Protection,80492293,33239712,41
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7291,Shelter-CCCM,157641607,37524571,24
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,7292,Water Sanitation and Hygiene,70024703,17244365,25
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,,Not specified,,34746884,
BGD,1162,Rohingya Humanitarian Crisis Joint Response Plan 2024,RBGD24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,77002489,
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6937,Bhasan Char Response,67406017,24125891,36
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6935,Coordination,11335639,3021730,27
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6929,Education,71186346,39031244,55
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6934,Emergency Telecommunications,1150000,,
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6928,Food Security,234840933,215784907,92
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6930,Health,97325626,48234663,50
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6936,Livelihoods and Skills Development,36565947,28550925,78
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6931,Nutrition,40044297,19350735,48
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6926,Protection,76618044,32399263,42
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6932,Shelter/Non-Food Items,92227933,41330981,45
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6927,Site Management and Site Development,68470197,10501575,15
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,6933,Water Sanitation and Hygiene,78756386,37496727,48
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,,Not specified,,16264101,
BGD,1143,Rohingya Humanitarian Crisis Joint Response Plan 2023,RBGD23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,103071060,
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6654,Bhasan Char Response,99700000,94446678,95
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6471,Communication with Communities,7956174,993922,12
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6474,Coordination and Staff Health,8665323,6175330,71
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6466,Education,70492522,22949110,33
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6473,Emergency Telecommunications,1725847,300000,17
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6465,Food Security,209493422,254406269,121
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6467,Health,110843179,25920585,23
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6472,Logistics,900000,1087809,121
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6468,Nutrition,35720701,26010601,73
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6463,Protection,75328773,29541435,39
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6469,Shelter/Non-Food Items,92985134,19669411,21
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6464,Site Management and Site Development,80179327,16804092,21
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,6470,Water Sanitation and Hygiene,87040378,14577583,17
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,,Not specified,,46582665,
BGD,1082,Rohingya Humanitarian Crisis Joint Response Plan 2022,RBGD22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,60067745,
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5915,Communication with Communities,9999679,3115100,31
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5918,Coordination and Staff Health,10300000,7328560,71
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5910,Education,84997709,27044824,32
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5917,Emergency Telecommunications,3878073,1000000,26
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5909,Food Security,247209377,158136733,64
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5911,Health,134960124,48646124,36
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5916,Logistics,1600000,,
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5912,Nutrition,42362760,18215697,43
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5890,Protection,91964638,63638986,69
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5913,Shelter/Non-Food Items,111987367,26593993,24
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5908,Site Management and Site Development,94163623,13058186,14
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,5914,Water Sanitation and Hygiene,109700000,34658681,32
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,,Not specified,,223927686,
BGD,1023,Rohingya Humanitarian Crisis Joint Response Plan 2021,RBGD21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,64280274,
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5749,Child Protection COVID-19,3626500,113990,3
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5755,Coordination COVID-19,750000,,
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,6053,Education COVID-19,1485000,2100000,141
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5750,Food Security COVID-19,20738592,17518258,84
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5747,Health COVID-19,103800000,13062915,13
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5751,Integrated GBV and SRHR COVID-19,9063736,,
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5748,Multi-Sector COVID-19,37107343,201481,1
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5752,Nutrition COVID-19,1275300,421338,33
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5753,Shelter COVID-19,15069729,132114,1
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,5754,WASH COVID-19,13018500,2020371,16
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,,Not specified,,15181231,
BGD,998,Bangladesh Intersectoral COVID-19 Response Plan 2020,OBGD20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,5447825,
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5045,CHILD PROTECTION,23999999,8634583,36
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5054,COMMUNICATION WITH COMMUNITIES,10000218,1514983,15
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5385,COMMUNICATION WITH COMMUNITIES COVID-19,5151984,169349,3
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5057,COORDINATION,3589200,277119,8
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5387,COORDINATION COVID-19,12050000,535774,4
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5049,EDUCATION,68977437,12252920,18
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5398,EDUCATION COVID-19,1262860,0,0
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5056,EMERGENCY TELECOMMUNICATIONS,2500000,2910125,116
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5705,EMERGENCY TELECOMMUNICATIONS COVID-19,230000,1230012,535
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5047,FOOD SECURITY,254642119,191783290,75
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5383,FOOD SECURITY COVID-19,49692106,5929276,12
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5046,GENDER BASED VIOLENCE,24000000,4298780,18
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5050,HEALTH,85606112,30421754,36
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5386,HEALTH COVID-19,86468968,18818633,22
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5055,LOGISTICS,1400000,1000000,71
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5397,LOGISTICS COVID-19,1200000,1092771,91
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5051,NUTRITION,39926854,3650512,9
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5044,Protection,39999206,20381765,51
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5052,SHELTER/NON-FOOD ITEMS,111204611,23557782,21
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5388,SHELTER/NON-FOOD ITEMS COVID-19,1603085,219672,14
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5048,SITE MANAGEMENT and SITE DEVELOPMENT,95337865,13436518,14
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5389,SITE MANAGEMENT and SITE DEVELOPMENT COVID-19,536770,0,0
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5053,WATER SANITATION AND HYGIENE,115477601,11135951,10
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,5384,WATER SANITATION AND HYGIENE COVID-19,23235861,1616570,7
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,,Not specified,,218838504,
BGD,906,Rohingya Humanitarian Crisis Joint Response Plan 2020,RBGD20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,56333483,
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4568,Child Protection,23535186,24338497,103
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4569,Communication with Communities,11010134,4656995,42
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4570,Coordination,4200000,0,0
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4564,Education,59499950,67329590,113
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4566,Emergency Telecomm,1100000,,
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4545,Food Security,254070856,155071822,61
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4567,Gender Based Violence,23471108,10199847,43
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4558,Health,88748586,40212118,45
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4565,Logistics,2800000,1483764,53
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4559,Nutrition,48050143,63222293,132
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4560,Protection,38864154,13063361,34
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4563,Shelter,128800001,46437581,36
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4561,Site Management,98736503,32977039,33
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,4562,WASH,136645508,52033886,38
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,,Not specified,,175448686,
BGD,719,Rohingya Humanitarian Crisis Joint Response Plan 2019,RBGD19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,5483414,
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4215,Communication with Communities,5869715,4264402,73
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4220,Coordination,5557568,2229059,40
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4214,Education,47319607,38557452,81
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4240,Emergency Telecommunications,1200000,520000,43
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4218,Food Security,240856565,177469058,74
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4219,Health,113086292,46478001,41
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4216,Logistics,3626042,3956554,109
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4217,Nutrition,56722102,31331114,55
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4221,Protection,34414853,13666786,40
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4242,Protection - Child Protection,19047953,22484133,118
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4239,Protection - Gender-Based Violence,18373631,8173519,44
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4222,Refugee Response (Multi-Sector),,353232,
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4223,Shelter and Non-Food Items,136626254,34152612,25
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4224,Site Management,131444984,43555530,33
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,4225,"Water, Sanitation and Hygiene",136688639,36676771,27
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,,Not specified,,207692626,
BGD,656,Rohingya Humanitarian Crisis Joint Response Plan 2018,RBGD18,2018-01-22,2018-12-31,2018,,Multiple clusters/sectors (shared),,16573361,
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3963,CWC,4221500,520700,12
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3914,Education,26323000,1997321,8
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3915,Food Security,77541500,113104315,146
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3916,Health,48336000,16759599,35
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3917,Inter-Sector Coordination,4180000,643507,15
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3962,Logistics,3750000,1576436,42
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3918,Nutrition,11090000,11825704,107
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3920,Protection,30688000,11939238,39
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3919,Refugee Response (Multi-Sector),7550000,1946034,26
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3921,Shelter NFI,90332000,27696684,31
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3961,Site Management,56468000,10421090,18
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,3922,WASH,73592000,28810851,39
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,,Not specified,,64228120,
BGD,628,Rohingya Humanitarian Crisis Joint Response Plan 2017,HBGD17,2017-08-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,22880202,
BGD,158,Bangladesh  2004,FBGD0405,2004-08-01,2005-01-31,2004,,Not specified,,65011067,
BGD,158,Bangladesh  2004,FBGD0405,2004-08-01,2005-01-31,2004,,Multiple clusters/sectors (shared),,0,
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1688,AGRICULTURE,1775800,604057,34
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1690,COORDINATION AND TERRITORIAL INTEGRATION,304000,,
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1686,EDUCATION,585022,1689825,289
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1682,FOOD SECURITY AND NUTRITION,8775932,9041150,103
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1689,HEALTH,438650,364276,83
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1687,MINIMUM ACCESSIBILITY RESTORATION FOR HUMANITARIAN ASSISTANCE,979440,,
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1685,PROTECTION,626535,558832,89
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1683,SHELTER AND HOUSING,4398985,964309,22
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,1684,WATER AND SANITATION,2439469,1380858,57
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,,Not specified,,,
BOL,277,Bolivia Flash Appeal 2008 [unrevised as of Oct. 2008; appeal closed at 80% funding and unmet requirements reduced to zero],FBOL08,2008-02-01,2008-08-31,2008,,Multiple clusters/sectors (shared),,0,
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1526,AGRICULTURE/LIVESTOCK,5150000,1723792,33
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1524,CHILD PROTECTION,125000,125000,100
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1529,COORDINATION AND LOGISTICS,210000,,
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1525,EDUCATION,140000,521194,372
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1520,FOOD ASSISTANCE,6505320,4186640,64
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1523,HEALTH,130000,130000,100
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1527,INCOME RESTORATION,350000,,
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1528,REHABILITATION OF MINOR INFRASTRUCTURE,350000,,
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1519,SHELTER,370000,152119,41
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1522,WATER AND SANITATION,895000,914900,102
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,1521,YOUNG CHILD NUTRITION,70000,70000,100
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,,Not specified,,102962,
BOL,242,Bolivia Flash Appeal 2007,FBOL07,2007-02-22,2007-08-21,2007,,Multiple clusters/sectors (shared),,0,
BOL,177,Bolivia  2004,FBOL0405,2004-11-01,2005-05-31,2004,,Not specified,,930358,
BOL,177,Bolivia  2004,FBOL0405,2004-11-01,2005-05-31,2004,,Multiple clusters/sectors (shared),,0,
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8622,ABRIS&NFI,12105222,874694,7
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8721,CCCM,3457592,364088,11
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8731,Coordination,11096000,925806,8
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8726,"Eau, hygiène et assainissement",14101509,675940,5
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8722,Education,14802771,2654669,18
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8730,Logistique,16825841,,
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8724,Nutrition,16594103,1107010,7
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8727,Protection,33106060,3761846,11
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8729,Réponse aux réfugiés,41076845,4799322,12
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8723,Santé,13522336,1725357,13
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8725,Sécurité alimentaire,86183710,2454153,3
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,8728,Transfert d’espèces à usages multiples,1225399,,
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,,Not specified,,8578240,
CAF,1507,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2026,HCAF26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,1448194,
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7860,ABRIS&NFI,27021164,2693239,10
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7861,CCCM,5689340,,
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7864,Coordination,13461542,5616010,42
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7854,"Eau, hygiène et assainissement",21689036,8672129,40
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7858,Education,20021799,7662022,38
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7863,Logistique,20309000,4470918,22
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7859,Nutrition,20538973,3189031,16
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7855,Protection,29612588,13973536,47
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7862,Réponse aux réfugiés,29354377,5747141,20
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7856,Santé,26373564,13886114,53
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7857,Sécurité alimentaire,111038729,25782397,23
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,7866,Transfert d’espèces à usages multiples,946466,31000,3
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,,Not specified,,16199608,
CAF,1256,République Centrafricaine Besoins Humanitaires et Plan de Réponse 2025,HCAF25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,17653901,
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7307,ABRIS&NFI,30003775,15389466,51
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7308,CCCM,6002060,3989366,66
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7312,Coordination,12917000,11447564,89
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7301,"Eau, hygiène et assainissement",23500000,17675102,75
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7305,Education,24787648,16994754,69
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7310,Logistique,21486000,5267597,25
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7306,Nutrition,25004019,11620318,46
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7302,Protection,38004012,29894428,79
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7309,Réponse aux réfugiés,36000000,2243682,6
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7303,Santé,29967711,29917259,100
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,7304,Sécurité alimentaire,119998751,65328948,54
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,,Not specified,,16877579,
CAF,1171,République Centrafricaine Plan de Réponse Humanitaire 2024,HCAF24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,32809035,
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6953,ABRIS/CCCM/NFI,23814319,20775099,87
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6957,Coordination,14450000,15572631,108
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6925,"Eau, hygiène et assainissement",27000000,18337141,68
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6951,Education,27466010,33976618,124
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6955,Logistique,35049496,11640773,33
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6952,Nutrition,36990641,12286564,33
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6948,Protection,42616157,35654570,84
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6954,Réponse aux réfugiés,53169439,19228861,36
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6949,Santé,40445400,31040168,77
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6950,Sécurité alimentaire,230472336,101120068,44
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,6956,Télécommunication d'urgence,1832000,350000,19
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,,Not specified,,13865785,
CAF,1130,République Centrafricaine Plan de Réponse Humanitaire 2023,HCAF23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,34507514,
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6668,ABRIS/CCCM/NFI,24752372,15697330,63
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6344,Coordination,14000000,22915737,164
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6345,"Eau, hygiène et assainissement",34500000,19990274,58
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6353,Education,31788962,9349196,29
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6346,Logistique,36411158,20422969,56
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6347,Nutrition,29800000,17739829,60
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6348,Protection,37000000,27634282,75
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6349,Réponse aux réfugiés,49156557,6963309,14
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6350,Santé,38500000,33342602,87
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6351,Sécurité alimentaire,163400000,204461210,125
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,6352,Télécommunication d'urgence,1944926,,
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,,Not specified,,28411499,
CAF,1064,République Centrafricaine Plan de Réponse Humanitaire 2022,HCAF22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,37674454,
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6124,Abris/NFI/CCCM,20790000,12390770,60
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6143,Coordination,12400000,14654740,118
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6126,"Eau, hygiène et assainissement",38000000,8813975,23
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6125,Education,36090000,17356097,48
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6127,Logistique,22200000,23293683,105
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6128,Nutrition,35000000,14246576,41
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,5904,Protection,40400000,25067106,62
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6144,Réponse aux réfugiés,32210000,6679773,21
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6141,Santé,38800000,22688616,58
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6142,Sécurité alimentaire,168000000,98420880,59
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,6145,Télécommunication d'urgence,870000,138334,16
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,,Not specified,,112826412,
CAF,1025,République Centrafricaine Plan de Réponse Humanitaire 2021,HCAF21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,51951974,
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5163,CCCM-ABRIS-NFI,16500000,5763199,35
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5450,CCCM-ABRIS-NFI COVID-19,31520090,1802338,6
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5164,Coordination,14000000,4766732,34
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5158,"Eau, hygiène et assainissement",32000000,8310987,26
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5451,"Eau, hygiène et assainissement COVID-19",30000000,6898315,23
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5156,Education,37000000,4906944,13
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5453,Education COVID-19,10100000,2022366,20
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5162,Logitique,21500000,15589721,73
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5455,Logitique COVID-19,1565000,4204874,269
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5161,Nutrition,28300000,16777704,59
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5456,Nutrition COVID-19,6116200,1513829,25
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5160,Plan de réponse pour les réfugiés,31010000,870175,3
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5159,Protection,32500000,12006555,37
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5449,Protection COVID-19,3100000,2551656,82
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5157,Santé,31800000,18169228,57
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5457,Santé COVID-19,3950000,13343891,338
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5142,Sécurité alimentaire,154900000,92657705,60
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5452,Sécurité alimentaire COVID-19,66065000,14082337,21
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5165,Télécommunication d'urgence,1300000,110011,8
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,5454,Télécommunication d'urgence COVID-19,396000,,
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,,Not specified,,91861835,
CAF,923,République Centrafricaine Plan de Réponse Humanitaire 2020,HCAF2021,2020-01-02,2021-01-01,2020,,Multiple clusters/sectors (shared),,58773710,
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4397,Abris / NFI / CCCM,22500000,6256173,28
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4398,Coordination,11900000,9346922,79
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4399,"Eau, Hygiène et assainissement (EHA)",35000000,12821135,37
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4400,Education,40000000,13237947,33
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4401,Logistique,21900000,18522958,85
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4402,Moyen de Subsistance et Stabilisation Communautaire (MSSC),12400000,11896377,96
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4403,Nutrition,26000000,20849506,80
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4404,Plan de Réponse pour les Réfugiés,22900000,1372966,6
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4405,Protection,39500000,18141888,46
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4406,Santé,28800000,19936118,69
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4407,Sécurité Alimentaire,168300000,78185294,46
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,4408,Télécom d'Urgences,1500000,605905,40
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,,Not specified,,62927782,
CAF,674,République Centrafricaine Plan de Réponse Humanitaire 2019,HCAF19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,23641178,
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4173,Abris / NFI / CCCM,49700000,2330570,5
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4184,Coordination,8900000,10214579,115
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4175,"Eau, Hygiène et assainissement (EHA)",42500000,8852020,21
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4174,Education,27500000,4053224,15
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4176,Logistique,22000000,18054125,82
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4177,Moyen de Subsistance et Stabilisation Communautaire (MSSC),43000000,2067831,5
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4178,Nutrition,19900000,10938300,55
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4183,Plan de Réponse pour les Réfugiés,15600000,12721223,82
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4179,Protection,52000000,14499795,28
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4180,Santé,48400000,14566080,30
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4181,Sécurité Alimentaire,184600000,79371325,43
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,4182,Télécom d'Urgences,1500000,400000,27
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,,Not specified,,71361063,
CAF,651,République Centrafricaine Plan de Réponse Humanitaire 2018,HCAF18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,30967175,
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,238,Abris / NFI / CCCM,48800000,7085520,15
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,239,Coordination et service de soutien,8000000,4649297,58
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,240,"Eau, Hygiène et Assainissement",37300000,8500483,23
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,241,Education,34800000,19806682,57
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,242,Logistique,22000000,20006717,91
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,243,MSSC,55100000,1936728,4
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,244,Nutrition,20500000,4615924,23
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,245,Protection,46000000,14357086,31
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,246,Réponse non-sectorielle pour les réfugiés,9200000,1097680,12
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,247,Santé,40300000,14490894,36
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,248,Sécurité alimentaire,174800000,55692337,32
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,3625,Telecom urgences,500000,,
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,,Not specified,,70815912,
CAF,549,République Centrafricaine Plan de Réponse Humanitaire 2017,HCAF17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,9229632,
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,184,Camp Coordination and Camp Management & Emergency Shelter and NFI,39200000,4498583,11
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,195,Coordination and Support Services,9500000,2938929,31
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,185,Education,39600000,3211417,8
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,186,Emergency Telecommunications,1600000,,
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,187,Food Security,175000000,27998885,16
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,188,Health,42100000,27660185,66
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,189,Livelihood and Community Stabilization,61000000,1618594,3
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,190,Logistics,19000000,1937890,10
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,194,Multi-sector for refugees,8400000,7461794,89
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,191,Nutrition,30000000,9336225,31
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,192,Protection,69500000,38510207,55
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,193,Water and Sanitation,36600000,9401031,26
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,,Not specified,,57816185,
CAF,517,République Centrafricaine Plan de Réponse Humanitaire 2016,HCAF16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,3920229,
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2843,CCCM,12900000,6004763,47
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2830,COORDINATION AND SUPPORT SERVICES,10000000,4724442,47
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2831,EARLY RECOVERY / LIVELIHOODS AND COMMUNITY RESILIENCE,80000000,25212603,32
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2832,EDUCATION,29934470,17230325,58
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2838,EMERGENCY SHELTER,39298299,4504703,11
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2842,EMERGENCY TELECOMMUNICATIONS,3000000,,
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2833,FOOD SECURITY,195000000,98342701,50
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2834,HEALTH,63200000,39208099,62
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2841,LOGISTICS,19000000,16829273,89
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2835,MULTI-SECTOR ASSISTANCE TO REFUGEES,11204357,658151,6
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2836,NUTRITION,32921800,14381066,44
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2837,PROTECTION,72500000,25607491,35
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,2839,"WATER, SANITATION AND HYGIENE",44000000,15968897,36
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,,Not specified,,42579861,
CAF,463,République Centrafricaine Plan de Réponse Stratégique 2015,HCAF15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2497,CCCM,9716657,373000,4
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2484,COORDINATION AND SUPPORT SERVICES,23034020,17422599,76
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2485,EARLY RECOVERY / LIVELIHOODS AND COMMUNITY RESILIENCE,53916339,3253791,6
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2486,EDUCATION,26619483,8899133,33
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2492,EMERGENCY SHELTER,32579218,7588191,23
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2496,EMERGENCY TELECOMMUNICATIONS,1907275,1439627,75
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2487,FOOD SECURITY,177340867,104451969,59
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2488,HEALTH,71034862,40478560,57
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2495,LOGISTICS,10200716,7584260,74
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2489,MULTI-SECTOR ASSISTANCE TO REFUGEES,23220536,500000,2
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2490,NUTRITION,23604800,19197815,81
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2491,PROTECTION,68631308,34730962,51
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,2493,"WATER, SANITATION AND HYGIENE",33619481,17515492,52
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,,Not specified,,115509106,
CAF,429,République Centrafricaine Plan de Réponse Stratégique 2014,HCAF14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1274,COORDINATION AND SUPPORT SERVICES,4164659,1554230,37
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1275,EARLY RECOVERY,6903643,,
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1276,EDUCATION,22543054,8450161,37
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1282,EMERGENCY SHELTER,4202479,316428,8
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1286,EMERGENCY TELECOMMUNICATIONS,2121303,735983,35
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1277,FOOD SECURITY,43077771,31129995,72
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1278,HEALTH,21280917,10458778,49
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1285,LOGISTICS,12981194,8853634,68
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1279,MULTI-SECTOR ASSISTANCE TO REFUGEES,20498440,13163431,64
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1280,NUTRITION,12085574,5679172,47
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1281,PROTECTION,22944743,6700914,29
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,1283,"WATER, SANITATION AND HYGIENE",22332750,4843082,22
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,,Not specified,,10915555,
CAF,401,Central African Republic 2013,CCAF13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1016,COORDINATION AND SUPPORT SERVICES,4986394,2068723,41
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1017,EARLY RECOVERY,9004241,1427992,16
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1018,EDUCATION,7811014,5637057,72
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1024,EMERGENCY SHELTER,1012355,200000,20
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1028,EMERGENCY TELECOMMUNICATIONS,286030,286000,100
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1019,FOOD SECURITY,29514742,26685073,90
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1020,HEALTH,15434954,7101794,46
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1027,LOGISTICS,7179505,6090757,85
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1021,MULTI-SECTOR ASSISTANCE TO REFUGEES,17032333,5159914,30
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1022,NUTRITION,4656484,3566723,77
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1023,PROTECTION,19275196,11465550,59
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,1025,"WATER, SANITATION AND HYGIENE",7818516,4346513,56
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,,Not specified,,2613706,
CAF,372,Central African Republic 2012,CCAF12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,929,COORDINATION AND SUPPORT SERVICES,7823079,6725399,86
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,930,EARLY RECOVERY,7993605,2182886,27
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,931,EDUCATION,5656072,3420380,60
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,932,FOOD SECURITY,33574806,21187595,63
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,933,HEALTH,27430511,7790194,28
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,934,MULTI-SECTOR ASSISTANCE TO REFUGEES,23666600,2898000,12
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,935,NUTRITION,8169847,6314384,77
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,936,PROTECTION,16439509,3533799,21
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,938,"WATER, SANITATION AND HYGIENE",11193442,5434354,49
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,,Not specified,,5684063,
CAF,361,Central African Republic Consolidated Appeals Process 2011,CCAF11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,658,COORDINATION AND SUPPORT SERVICES,7913876,4819396,61
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,659,EARLY RECOVERY,7998369,2895751,36
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,660,EDUCATION ,18622486,6867866,37
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,661,FOOD SECURITY,39115232,20249362,52
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,662,HEALTH,28888190,5266775,18
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,663,MULTI-SECTOR ASSISTANCE TO REFUGEES,14265536,10136473,71
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,664,NUTRITION,9718540,3551616,37
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,665,PROTECTION,13699200,5753937,42
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,666,SHELTER AND NON-FOOD ITEMS,877000,,
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,667,"WATER, SANITATION AND HYGIENE",8784278,4592263,52
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,,Not specified,,9087108,
CAF,318,Central African Republic 2010,CCAF10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,497,COORDINATION AND SUPPORT SERVICES ,8685984,7020746,81
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,498,EARLY RECOVERY,7002169,2242061,32
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,499,EDUCATION,7450435,5771850,77
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,500,FOOD SECURITY,36875107,30882025,84
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,501,HEALTH,15955801,6051482,38
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,502,MULTI-SECTOR ASSISTANCE TO REFUGEES,3830862,487221,13
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,503,NUTRITION,5520057,6133265,111
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,504,PROTECTION,9019372,4207575,47
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,505,SHELTER AND NON-FOOD ITEMS ,439000,582324,133
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,506,"WATER, SANITATION AND HYGIENE",5668254,4408653,78
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,,Not specified,,5512470,
CAF,289,Central African Republic 2009,CCAF09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,400,COORDINATION AND SUPPORT SERVICES,14854572,8547463,58
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,401,ECONOMIC RECOVERY AND INFRASTRUCTURE,5824118,3130785,54
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,402,EDUCATION,7075721,5049181,71
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,403,FOOD SECURITY,48765031,61315929,126
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,404,HEALTH,20937460,8700512,42
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,405,MULTI-SECTORAL ASSISTANCE TO REFUGEES,5618004,4611995,82
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,406,NUTRITION,1692405,855481,51
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,407,PROTECTION/HUMAN RIGHTS/RULE OF LAW,7868643,6902840,88
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,408,SAFETY AND SECURITY,301400,,
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,410,SECTOR NOT YET SPECIFIED,,-1244167,
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,411,SHELTER AND NFI,835000,,
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,409,"WATER, SANITATION AND HYGIENE",5913331,4040563,68
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,,Not specified,,7337967,
CAF,266,Central African Republic 2008,CCAF08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,289,CLUSTER NOT SPECIFIED,5000000,,
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,290,COORDINATION,9119511,5003042,55
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,291,EARLY RECOVERY,1395450,893731,64
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,292,EDUCATION,2036959,2182520,107
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,293,EMERGENCY SHELTER,1572310,858174,55
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,294,FOOD,40841871,33598240,82
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,295,HEALTH,15937334,8189883,51
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,296,MULTI-SECTOR,3776857,3249167,86
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,297,PROTECTION,6306291,5070175,80
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,298,PROTECTION / HUMAN RIGHTS / RULE OF LAW,1683069,940612,56
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,299,SECURITY,66690,63390,95
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,300,WATER & SANITATION,3670601,2077883,57
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,,Not specified,,6067123,
CAF,226,Central African Republic 2007,CCAF07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
CAF,201,Central African Republic 2006,CCAF06,2006-01-01,2006-12-31,2006,,Not specified,,23989707,
CAF,201,Central African Republic 2006,CCAF06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
CAF,173,Central African Republic 2005,CCAF05,2005-01-01,2005-12-31,2005,,Not specified,,9847806,
CAF,173,Central African Republic 2005,CCAF05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
CAF,152,Central African Republic 2004,CCAF04,2004-01-01,2004-12-31,2004,,Not specified,,2901210,
CAF,152,Central African Republic 2004,CCAF04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
CAF,124,Central African Republic  2003,FCAF03,2003-04-01,2003-06-30,2003,,Not specified,,3532483,
CAF,124,Central African Republic  2003,FCAF03,2003-04-01,2003-06-30,2003,,Multiple clusters/sectors (shared),,0,
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1126,CAMP COORDINATION AND CAMP MANAGEMENT,2401340,494340,21
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1115,COORDINATION/IM AND SUPPORT SERVICES,4003480,1379035,34
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1125,EARLY RECOVERY,1792166,,
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1122,EDUCATION,6385168,3484038,55
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1117,FOOD SECURITY,71412949,44732778,63
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1120,HEALTH,14481738,6506670,45
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1124,LOGISTICS,4810720,5036571,105
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1123,MULTISECTOR,18336975,4336556,24
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1118,NUTRITION,13913147,6451165,46
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1121,PROTECTION,9905935,6567064,66
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1127,SHELTER/NFI,6210470,3479972,56
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,1119,"WATER, SANITATION AND HYGIENE",7037595,2044906,29
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,,Not specified,,16893858,
CIV,380,Cote d'Ivoire 2012,CCIV12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,592,COORDINATION AND SUPPORT SERVICES,3340021,2228793,67
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,588,FOOD SECURITY AND NUTRITION,26063377,9212614,35
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,589,HEALTH,2411853,,
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,590,PROTECTION,4067262,2061099,51
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,586,"WATER, SANITATION AND HYGIENE",782000,222908,29
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,,Not specified,,,
CIV,303,Côte d'Ivoire 2009,CCIV09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,367,AGRICULTURE / FOOD SECURITY AND NUTRITION,35139627,15775474,45
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,368,COORDINATION AND SUPPORT SERVICES,4713262,941779,20
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,370,EDUCATION,1299946,1743376,134
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,369,HEALTH,2119580,924832,44
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,371,MULTI-SECTOR,7675704,2242327,29
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,374,NON-STANDARD SECTOR NOT YET SPECIFIED,,292682,
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,372,PROTECTION / HUMAN RIGHTS / RULE OF LAW ,6673574,3961563,59
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,373,"WATER, SANITATION AND HYGIENE",478000,1471977,308
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,,Not specified,,-292682,
CIV,262,Côte d'Ivoire 2008,CCIV08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
CIV,223,Cote d'Ivoire 2007,CCIV07,2007-01-01,2007-12-31,2007,,Not specified,,32093090,
CIV,223,Cote d'Ivoire 2007,CCIV07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
CIV,192,Cote d'Ivoire 2006,CCIV06,2006-01-01,2006-12-31,2006,,Not specified,,22652251,
CIV,192,Cote d'Ivoire 2006,CCIV06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
CIV,162,Cote d'Ivoire 2005,CCIV05,2005-01-01,2005-12-31,2005,,Not specified,,20214942,
CIV,162,Cote d'Ivoire 2005,CCIV05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
CIV,119,Côte d'Ivoire and the West Africa Sub-Region 2002-2003 ,RCIV0203,2002-11-01,2003-01-31,2003,,Not specified,,12229985,
CIV,119,Côte d'Ivoire and the West Africa Sub-Region 2002-2003 ,RCIV0203,2002-11-01,2003-01-31,2003,,Multiple clusters/sectors (shared),,0,
CIV,123,Cote d'Ivoire + 5 2003,RCIV03,2003-04-01,2003-12-31,2003,,Not specified,,49321836,
CIV,123,Cote d'Ivoire + 5 2003,RCIV03,2003-04-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
CMR,1498,Cameroon Humanitarian Needs and Response Plan 2026,HCMR26,2026-01-01,2026-12-31,2026,1498,Cameroon Humanitarian Needs and Response Plan 2026,308000000,,
CMR,1498,Cameroon Humanitarian Needs and Response Plan 2026,HCMR26,2026-01-01,2026-12-31,2026,,Not specified,,20273919,
CMR,1498,Cameroon Humanitarian Needs and Response Plan 2026,HCMR26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7934,Coordination and Support Services,14048886,8963627,64
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7935,Education,20470965,1227321,6
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7936,Food Security,92803509,19183014,21
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7937,Health,27716414,7718037,28
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7943,Multipurpose Cash,3984186,1692395,42
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7938,Nutrition,28062243,6133629,22
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7939,Protection,44016408,15894482,36
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7940,Refugee Response,89889762,9936556,11
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7941,Shelter and NFI,22124343,2403560,11
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,7942,"Water, Sanitation and Hygiene",16181609,832450,5
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,,Not specified,,3413476,
CMR,1266,Cameroon Humanitarian Response Plan 2025,HCMR25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,6921664,
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7266,Coordination and Support Services,14009935,10708122,76
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7267,Education,16348954,8483698,52
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7268,Food Security,84234937,40773802,48
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7269,Health,30547852,10565579,35
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7270,Nutrition,27874146,6164447,22
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7271,Protection,49025269,15688085,32
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7272,Refugee Response,103546790,43652379,42
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7273,Shelter and NFI,29144058,10070014,35
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,7274,"Water, Sanitation and Hygiene",16637783,5812525,35
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,,Not specified,,1691473,
CMR,1159,Cameroon Humanitarian Response Plan 2024,HCMR24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,16494950,
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6817,Coordination and Support Services,16397575,13725834,84
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6819,Education,31636886,2902050,9
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6820,Food Security,100933434,25591901,25
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6821,Health,24917239,16190445,65
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6822,Nutrition,22499242,8701647,39
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6823,Protection,44293208,22243061,50
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6824,Refugee Response,104676436,32746484,31
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6825,Shelter and NFI,33137996,8354784,25
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,6826,"Water, Sanitation and Hygiene",28817853,7075201,25
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,,Not specified,,553965,
CMR,1115,Cameroon Humanitarian Response Plan 2023,HCMR23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,2398698,
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6444,Coordination and Support Services,17342270,8290577,48
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6445,Early Recovery,9248587,1869912,20
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6446,Education,21210450,15011476,71
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6447,Food Security,94908921,63771266,67
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6448,Health,19159848,19286598,101
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6449,Nutrition,24288103,5352792,22
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6450,Protection,34588756,13341654,39
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6451,Refugee Response,120218575,49548817,41
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6452,Shelter and NFI,12989434,7584646,58
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,6453,"Water, Sanitation and Hygiene",22091107,2177346,10
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,,Not specified,,8338882,
CMR,1080,Cameroon Humanitarian Response Plan 2022,HCMR22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,12075120,
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5959,Coordination and Support Services,13332830,7688597,58
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5960,Early Recovery,7014809,1596773,23
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5961,Education,21427454,6006732,28
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5962,Food Security,73009202,36756331,50
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5963,Health,14957288,18408088,123
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5968,Multi-Purpose Cash Assistance,,1000000,
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5964,Nutrition,26259760,8632827,33
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5965,Protection,51148015,18649743,36
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5969,Refugee Response,115718486,14602171,13
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5966,Shelter and NFI,16324438,3575513,22
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,5967,"Water, Sanitation and Hygiene",22362033,6730859,30
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,,Not specified,,59441256,
CMR,1030,Cameroon Humanitarian Response Plan  2021,HCMR21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,11845802,
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5141,Coordination,8798173,5326507,61
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5430,Coordination COVID-19,2000000,812000,41
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5173,Early Recovery,5652110,3737528,66
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5431,Early Recovery COVID-19,2067005,,
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5174,Education,21961299,1933314,9
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5432,Education COVID-19,4864707,2022162,42
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5175,Food Security,76403746,43529876,57
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5433,Food Security COVID-19,11499267,8308198,72
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5176,Health,13689244,1828668,13
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5434,Health COVID-19,18190998,13526187,74
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5177,Multi-Purpose Cash Assistance,11690694,3782183,32
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5435,Multi-Purpose Cash Assistance COVID-19,1500000,,
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5178,Nutrition,21226443,3748249,18
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5436,Nutrition COVID-19,2211390,542888,25
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5179,Protection,19726957,3567833,18
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5437,Protection COVID-19,3389054,331126,10
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5180,Protection: Child Protection,9604434,649033,7
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5441,Protection: Child Protection COVID-19,6910798,1160140,17
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5181,Protection: Gender Based Violence,10671811,1876025,18
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5445,Protection: Gender Based Violence COVID-19,6731061,1229346,18
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5182,Refugee Response,80536346,25676831,32
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5448,Refugee Response COVID-19,9386435,149929,2
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5183,Shelter and NFI,11191481,2693376,24
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5458,Shelter and NFI COVID-19,1625671,2428155,149
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5184,WASH,17927391,3357699,19
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,5459,WASH COVID-19,11354742,1591864,14
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,,Not specified,,42943213,
CMR,927,Cameroon Humanitarian Response Plan 2020,HCMR20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,16539718,
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4571,Coordination,7720147,4304843,56
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4581,Early Recovery,11307353,1759924,16
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4580,Education,15803997,2651955,17
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4582,Food Security,59834294,29801674,50
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4572,Health,10454679,1807242,17
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4574,Multi-Purpose Cash Assistance,9103257,1399876,15
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4575,Nutrition,23296063,3534911,15
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4576,Protection,34342488,12837011,37
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4573,Refugee Response,99884632,23182220,23
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4577,Shelter and NFI,12141690,3242733,27
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,4578,WASH,14993769,3521063,23
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,,Not specified,,35857847,
CMR,718,Cameroun Plan de Réponse Humanitaire 2019,HCMR19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,5854796,
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4030,Coordination,7544291,4157085,55
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4113,Early Recovery,31411001,9310311,30
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4031,Education,17158368,3017233,18
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4037,Food Security,68641642,48863228,71
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4035,Health,15731189,4576762,29
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4114,Multi-Sector for Non-Refugees,11638950,2999219,26
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4036,Multi-Sector for Refugees,82718596,6342969,8
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4041,Nutrition,22397788,8096018,36
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4038,Protection,26243866,11960458,46
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4039,Shelter and NFI,11922114,2568470,22
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,4040,WASH,24268648,8194106,34
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,,Not specified,,29720371,
CMR,640,Cameroun Plan de Réponse Humanitaire 2018,HCMR18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,4504776,
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3378,Coordination,6850123,6577782,96
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3379,Early Recovery,18225894,4959557,27
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3380,Education,10407718,4069413,39
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3381,Food Security,63776780,43220838,68
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3382,Health,10437966,3944444,38
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3384,Multi-Sector for Refugees,82537901,7563978,9
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3385,Nutrition,13603962,7938979,58
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3386,Protection,10737643,8918528,83
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3388,Shelter,4320611,1769012,41
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,3387,WASH,17196073,6691767,39
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,,Not specified,,20086470,
CMR,537,Cameroun Plan de Réponse Humanitaire 2017,HCMR17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,1769314,
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3056,CLUSTER NOT YET SPECIFIED,,1216545,
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3050,COORDINATION AND SUPPORT SERVICES,5670567,6091827,107
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3049,EARLY RECOVERY,5145800,4074000,79
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3044,EDUCATION,6272526,1739266,28
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3045,EMERGENCY SHELTER AND NFI,5622480,1201898,21
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3051,FOOD SECURITY,80890286,68010242,84
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3046,HEALTH,9352191,5674063,61
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3054,MULTI-SECTOR FOR REFUGEES,84498024,12835227,15
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3047,NUTRITION,13751543,11555702,84
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3048,PROTECTION,9660585,6612274,68
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,3055,WATER AND SANITATION,11345683,7616433,67
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,,Not specified,,32783776,
CMR,490,Cameroun Plan de Réponse Humanitaire 2016,HCMR16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2873,COORDINATION AND SUPPORT SERVICES,2818929,326797,12
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2867,EDUCATION,12181026,2165268,18
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2874,FOOD SECURITY,36662150,21381778,58
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2869,HEALTH,36641725,497146,1
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2877,MULTI-SECTOR FOR REFUGEES,133759418,78572897,59
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2870,NUTRITION,16257010,7320487,45
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2871,PROTECTION,8995000,4130630,46
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,2878,WATER AND SANITATION,16708199,1607559,10
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,,Not specified,,13244399,
CMR,466,Cameroun Plan de Réponse Stratégique 2015,HCMR15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2671,COORDINATION AND SUPPORT SERVICES,217782,,
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2665,EDUCATION,176950,,
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2672,FOOD SECURITY,1481161,850484,57
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2667,HEALTH,4512433,4930947,109
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2675,MULTI-SECTOR FOR REFUGEES,102845292,43627725,42
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2668,NUTRITION,5123993,1565201,31
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2669,PROTECTION,4351555,1172879,27
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,2676,WATER AND SANITATION,7061060,1283359,18
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,,Not specified,,19800238,
CMR,446,Cameroun Plan de Réponse Stratégique 2014,HCMR14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8758,Abris et AME,67922100,966252,1
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8757,Coordination,20235000,4429128,22
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8620,Coordination et gestion des camps,17933461,,
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8764,"Eau, hygiène & assainissement",80102939,2210453,3
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8766,Education,33095280,4900367,15
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8759,Logistique,25077550,146852,1
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8763,Nutrition,136113346,26320067,19
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8767,Protection,93681543,15213808,16
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8765,Réponse multisectorielle aux réfugiés,102604294,18216336,18
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8761,Santé,105260067,11980303,11
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8760,Sécurité alimentaire,621892660,19146692,3
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,8762,Transfert d’espèces à usages multiples,99803478,7482017,7
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,,Not specified,,24629641,
COD,1509,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2026,HCOD26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,8900839,
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7992,Abris et AME,133407721,26707155,20
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7993,Coordination,46948303,20181382,43
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,8001,Coordination et gestion des camps,37102195,100000,0
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7994,"Eau, hygiène & assainissement",148935526,24763622,17
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7995,Education,66039741,9833896,15
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7996,Logistique,48840000,26807352,55
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7997,Nutrition,275182726,83028642,30
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7998,Protection,177359120,78624209,44
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7991,Réponse multisectorielle aux réfugiés,195000000,70220987,36
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,7999,Santé,200240191,69076194,34
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,8000,Sécurité alimentaire,1114773750,103031496,9
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,8002,Transfert d’espèces à usages multiples,94186878,47891110,51
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,,Not specified,,81087308,
COD,1261,République Démocratique du Congo Besoins Humanitaires et Plan de Réponse 2025,HCOD25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,28506166,
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7434,Abris,79657617,42458577,53
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7435,Articles ménagers essentiels,52904281,11205654,21
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7592,Cash à usage multiple,,50774723,
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7437,Coordination,42795712,22657193,53
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7446,Coordination et gestion des camps,29242585,2628504,9
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7438,"Eau, hygiène & assainissement",137802218,80810039,59
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7439,Education,66040088,18149658,27
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7440,Logistique,33400000,22737964,68
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7441,Nutrition,285097209,103119007,36
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7442,Protection,182297197,91578515,50
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7445,Réponse multisectorielle aux réfugiés,197009166,12855133,7
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7443,Santé,264857250,91080589,34
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7444,Sécurité alimentaire,1207818912,610161391,51
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,7594,Transversales,1705509,2515119,147
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,,Not specified,,118818582,
COD,1187,République Démocratique du Congo Plan de Réponse Humanitaire 2024,HCOD24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,40926734,
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6803,Abris,84442498,38925669,46
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6804,Articles ménagers essentiels,49703691,9476555,19
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6805,Cash à usage multiple,1500000,30765949,2051
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6806,Coordination,39950000,25762755,64
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6815,Coordination et gestion des camps,22782815,3246465,14
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6807,"Eau, hygiène & assainissement",91849451,83619872,91
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6808,Education,95035980,18214514,19
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6809,Logistique,33400000,21582840,65
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6810,Nutrition,272177969,60907770,22
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6811,Protection,146478110,72211367,49
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6814,Réponse multisectorielle aux réfugiés,171903480,68400914,40
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6812,Santé,173797895,64115372,37
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,6813,Sécurité alimentaire,1069662194,390672979,37
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,,Not specified,,53140022,
COD,1113,République Démocratique du Congo Plan de Réponse Humanitaire 2023,HCOD23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,15589837,
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6571,Abris,91615814,24647091,27
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6572,Articles ménagers essentiels,45637848,33793692,74
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6573,Cash à usage multiple,,23639353,
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6574,Coordination,36255162,19366043,53
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6575,"Eau, hygiène & assainissement",91246024,63596089,70
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6576,Education,68470556,12136716,18
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6577,Logistique,74700000,17678902,24
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6578,Nutrition,258645165,105890692,41
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6579,Protection,134121472,58585730,44
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6580,Réponse multisectorielle aux réfugiés,135300000,11676834,9
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6581,Santé,180860024,109946530,61
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,6582,Sécurité alimentaire,764822532,330589762,43
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,,Not specified,,125438901,
COD,1093,République Démocratique du Congo Plan de Réponse Humanitaire 2022,HCOD22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,68147718,
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5919,Abris,119582476,33496589,28
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,6155,Articles ménagers essentiels,43928450,0,0
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5921,Cash à usage multiple,,1038011,
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5922,Coordination,35950000,13531235,38
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5924,"Eau, hygiène & assainissement",110943974,13924125,13
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5923,Education,72216898,15418219,21
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5925,Logistique,79496053,10001854,13
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5926,Nutrition,260464387,83750572,32
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5927,Protection,134456397,29414739,22
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5930,Réponse multisectorielle aux réfugiés,109200000,17614609,16
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5928,Santé,187181592,30907455,17
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,5929,Sécurité alimentaire,830883076,298515143,36
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,,Not specified,,173800744,
COD,1026,République Démocratique du Congo Plan de Réponse Humanitaire 2021,HCOD21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,148398231,
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5089,Abris,64544721,15339688,24
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5558,Abris COVID-19,11890045,98443,1
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5608,Activités CCCM COVID-19,,0,
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5090,Articles ménagers essentiels,35588333,0,0
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5092,Coordination,32200000,20470176,64
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5093,Eau Hygiène et Assainissement,174566546,23565081,13
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5562,Eau Hygiène et Assainissement COVID-19,27019620,5959106,22
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5094,Education,69350287,11444706,17
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5559,Education COVID-19,6055340,2266388,37
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5095,Logistique,43000000,29465673,69
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5555,Logistique COVID-19,6000000,272700,5
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5096,Nutrition,200808435,84026556,42
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5554,Nutrition COVID-19,17362858,0,0
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5097,Protection,76795584,11304442,15
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5557,Protection COVID-19,39068169,1729405,4
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5235,Protection: Protection de l'enfant,,1297863,
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5745,Protection: Protection de l'enfant COVID-19,,0,
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5236,Protection: Violences basées sur le genre,,1448742,
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5100,Réponse Multisectoriel aux Réfugiés,125802869,21329637,17
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5560,Réponse Multisectoriel aux Réfugiés COVID-19,19002483,8460000,45
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5098,Santé,169587435,11578217,7
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5556,Santé COVID-19,62517045,29021265,46
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5099,Sécurité Alimentaire,802392935,299083174,37
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,5563,Sécurité Alimentaire COVID-19,85582115,20219355,24
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,,Not specified,,162500339,
COD,919,République Démocratique du Congo Plan de Réponse Humanitaire 2020,HCOD20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,105600506,
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4385,Cash,13200000,,
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4386,Coordination,16700000,18018756,108
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4387,Education,55600000,13679616,25
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4389,Food Security,647900000,275833172,43
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4390,Health,212300000,64138391,30
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4391,Logistics,44800000,29378955,66
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4392,Non-Food Items and Shelter,142700000,11148272,8
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4393,Nutrition,160000000,63682918,40
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4394,Protection,94900000,32450731,34
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4395,Refugee Response,134600000,2518813,2
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,4396,WASH,131000000,24165598,18
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,,Not specified,,147024821,
COD,673,République Démocratique du Congo Plan de Réponse Humanitaire 2019,HCOD19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,72795220,
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4196,Cash,13200000,10621173,80
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4195,Coordination,16700000,13132787,79
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4191,Education,120800000,18359458,15
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4194,Emergency Telecommunications,1400000,655138,47
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4188,Food Security,580100000,267758869,46
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4187,Health,202300000,28746696,14
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4193,Logistics,103000000,27989291,27
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4189,Non Food Items and Shelter,148800000,11762354,8
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4190,Nutrition,197700000,79637041,40
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4185,Protection,105900000,40546686,38
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4192,Refugees Non-sectoral Response,87000000,42979190,49
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,4186,WASH,98300000,27319300,28
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,,Not specified,,183227371,
COD,652,République Démocratique du Congo Plan de Réponse Humanitaire 2018,HCOD18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,74864095,
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3539,Articles menagers essentiels et abris,82310135,4231806,5
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3581,Assistance zones a accessibilité réduite,9317817,,
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3566,Coordination,16700000,9219752,55
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3538,"Eau, hygiene et assainissement",92775845,12075742,13
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3540,Education,41726371,4379079,10
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3567,Interventions monétaires à usages multiples,13200000,,
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3541,Logistique,85464013,36171184,42
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3542,Nutrition,82508598,18738348,23
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3543,Protection,89704303,40172655,45
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3565,Réponse non sectorielle pour les réfugiés,12256992,14400808,117
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3545,Sante,72254474,37466532,52
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,3546,Securite alimentaire,214395749,130019007,61
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,,Not specified,,159119967,
COD,587,République Démocratique du Congo Plan de Réponse Humanitaire 2017,HCOD17,2017-02-13,2017-12-31,2017,,Multiple clusters/sectors (shared),,12229216,
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,140,Articles ménagers essentiels (AME) et Abris d’urgence,72700000,6746195,9
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,146,Assistance multisectorielle aux réfugiés,65000000,12911587,20
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,147,Coordination,18600000,17002593,91
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,141,"Eau, Hygiène et Assainissement",67900000,20471818,30
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,138,Education,36500000,4992067,14
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,139,Logistique,80300000,39589854,49
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,148,Multipurpose cash assistance,13200000,2354846,18
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,142,Nutrition,55500000,572288,1
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,143,Protection,48000000,12094225,25
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,144,Santé,50000000,30299966,61
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,149,Secteur Non Specifie,,175207137,
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,145,Sécurité Alimentaire,182300000,127548287,70
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,,Not specified,,-36719030,
COD,511,République Démocratique du Congo Plan de Réponse Humanitaire 2016,HCOD16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,1701019,
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,113,BIENS NON ALIMENTAIRES ET ABRIS D'URGENCE,83900000,12288843,15
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,123,COMMON HUMANITARIAN FUND (CHF),,19963630,
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,120,COORDINATION,21000000,14206372,68
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,115,"EAU, HYGIENE ET ASSAINISSEMENT",79200000,22104734,28
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,114,EDUCATION,50000000,7453140,15
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,116,LOGISTIQUE,51000000,35925833,70
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,2774,MULTI CLUSTER,,23410649,
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,121,NUTRITION,75000000,24232013,32
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,117,PROTECTION,42100000,27061433,64
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,122,REPONSE MULTISECTORIELLE AUX BESOINS SPECIFIQUES DES REFUGIES,63000000,50350627,80
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,118,SANTE,43800000,28301037,65
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,124,SECTEUR NON SPECIFIE,,104781138,
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,119,SECURITE ALIMENTAIRE,183000000,118324588,65
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,,Not specified,,-97861421,
COD,457,République Démocratique du Congo Plan de Réponse Stratégique 2015,HCOD15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2458,BIENS NON ALIMENTAIRES ET ABRIS D'URGENCE,80149215,1624894,2
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2469,COMMON HUMANITARIAN FUND (CHF),,58974937,
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2466,COORDINATION,18000000,17374528,97
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2459,"EAU, HYGIENE ET ASSAINISSEMENT",70639045,13556644,19
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2460,EDUCATION,57821830,1644280,3
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2461,LOGISTIQUE,60734754,34061529,56
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2468,MULTI CLUSTER,,60736029,
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2462,NUTRITION,89074023,3822103,4
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2463,PROTECTION,65773590,10159706,15
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2467,REPONSE MULTISECTORIELLE AUX BESOINS SPECIFIQUES DES REFUGIES,58654585,884354,2
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2464,SANTE,75000000,17470247,23
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2470,SECTEUR NON SPECIFIE,,112765147,
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,2465,SECURITE ALIMENTAIRE,256250208,108350371,42
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,,Not specified,,-47233249,
COD,427,République Démocratique du Congo Plan de Réponse Stratégique 2014,SCOD14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1299,BIENS NON ALIMENTAIRES ET ABRIS D'URGENCE,86265744,7287778,8
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1310,COMMON HUMANITARIAN FUND (CHF),,85280615,
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1307,COORDINATION,18625863,16906834,91
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1300,"EAU, HYGIENE ET ASSAINISSEMENT",89364882,28101812,31
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1301,EDUCATION,75852600,6847657,9
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1302,LOGISTIQUE,80892312,41656669,51
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1309,MULTI CLUSTER,,152738877,
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1303,NUTRITION,83530829,20744196,25
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1304,PROTECTION,66661958,20769105,31
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1308,REPONSE MULTISECTORIELLE AUX BESOINS SPECIFIQUES DES REFUGIES,59907828,,
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1305,SANTE,79506600,37995463,48
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1311,SECTEUR NON SPECIFIE,,31144119,
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,1306,SECURITE ALIMENTAIRE,252035354,254181083,101
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,,Not specified,,-74272375,
COD,403,Democratic Republic of the Congo 2013,CCOD1314,2013-01-01,2014-05-01,2013,,Multiple clusters/sectors (shared),,0,
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1130,BIENS NON ALIMENTAIRES ET ABRIS D'URGENCE,78961474,12084656,15
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1141,COMMON HUMANITARIAN FUND (CHF),,101521603,
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1138,COORDINATION,16043270,11900968,74
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1131,"EAU, HYGIENE ET ASSAINISSEMENT",79092741,23719527,30
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1132,EDUCATION,75000000,5927883,8
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1133,LOGISTIQUE,68433009,58558322,86
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1140,MULTI CLUSTER,,133819410,
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1134,NUTRITION,67940100,17891652,26
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1135,PROTECTION,65542365,19942903,30
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1139,REPONSE MULTISECTORIELLE AUX BESOINS SPECIFIQUES DES REFUGIES,46112754,,
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1136,SANTE,64607584,33282228,52
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1142,SECTEUR NON SPECIFIE,,4332116,
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,1137,SECURITE ALIMENTAIRE,229597729,251123050,109
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,,Not specified,,-89672591,
COD,381,Democratic Republic of the Congo 2012,CCOD1213,2012-01-01,2013-03-31,2012,,Multiple clusters/sectors (shared),,0,
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,905,BIENS NON ALIMENTAIRES ET ABRIS D'URGENCE,74833735,10497588,14
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,918,COMMON HUMANITARIAN FUND (CHF),,118124887,
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,914,COORDINATION,18217548,12847119,71
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,906,"EAU, HYGIENE ET ASSAINISSEMENT",95617000,22093021,23
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,907,EDUCATION,28800000,5745754,20
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,908,LOGISTIQUE,65205738,47988760,74
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,917,MULTI CLUSTER,,114125162,
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,909,NUTRITION,41090620,20900434,51
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,910,PROTECTION,55783657,30935557,55
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,912,RELEVEMENT PRECOCE,0,,
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,915,REPONSE MULTISECTORIELLE AUX BESOINS SPECIFIQUES DES REFUGIES,17420000,,
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,911,SANTE,43785800,32619699,74
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,913,SECURITE ALIMENTAIRE,295000000,179750996,61
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,,Not specified,,-107237274,
COD,358,Democratic Republic of the Congo 2011,CCOD1112,2011-01-01,2012-12-31,2011,,Multiple clusters/sectors (shared),,0,
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,723,BIENS NON ALIMENTAIRES ET ABRIS D'URGENCE,90394179,15242445,17
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,735,COMMON HUMANITARIAN FUND (CHF),,98895799,
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,732,COORDINATION ,18093541,18545813,102
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,724,"EAU, HYGIENE ET ASSAINISSEMENT",115659000,26475875,23
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,725,EDUCATION ,25065000,6346258,25
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,726,LOGISTIQUE,48602281,34953775,72
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,734,MULTI CLUSTER PROJECTS,,78186630,
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,727,NUTRITION,57614000,16788059,29
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,728,PROTECTION,87757627,28644790,33
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,730,REINTEGRATION ET RELEVEMENT COMMUNAUTAIRE,23318000,5563695,24
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,729,SANTE,60518890,24183597,40
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,733,SECTOR NOT YET SPECIFIED ,,43126171,
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,731,SECURITE ALIMENTAIRE,300594110,217589919,72
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,,Not specified,,-93515961,
COD,324,Democratic Republic of the Congo 2010,CCOD10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,604,Biens non alimentaires et abris d’urgence ,80834555,18684546,23
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,606,Coordination ,11792536,13224884,112
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,607,"Eau, hygiène et assainissement",117331895,30957064,26
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,608,Education ,24673708,6724124,27
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,609,Logistique ,63742327,42311390,66
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,616,Multi-sector,,64663471,
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,610,Nutrition ,65341699,11951211,18
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,611,Protection ,91974092,14709529,16
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,612,Relèvement communautaire ,40787000,1173324,3
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,613,Santé ,76122249,35182867,46
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,614,Sécurité alimentaire ,373652181,294828619,79
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,,Not specified,,109990648,
COD,309,Democratic Republic of the Congo 2009,CCOD09,2009-01-01,2009-12-30,2009,,Multiple clusters/sectors (shared),,0,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,423,ABRIS & NFI,64664202,10439382,16
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,425,COORDINATION,17989998,21706806,121
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,426,EAU ET ASSAINISSEMENT,84799550,26700784,31
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,427,EDUCATION,25016661,9656102,39
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,438,EMERGENCY TELECOMMUNICATIONS,405000,,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,428,FOOD SECURITY,,6735005,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,429,HEALTH,84541134,37443931,44
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,430,LOGISTICS,52016694,21596670,42
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,431,MULTI-SECTOR,,40088156,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,432,NUTRITION,63687146,15779153,25
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,433,PROTECTION,34859680,6847106,20
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,434,RECOVERY & REINTEGRATION,,1532237,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,435,RETOUR ET RELEVEMENT,28547379,7306293,26
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,436,SECURITE ALIMENTAIRE,279984321,46817783,17
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,437,SHELTER AND NON-FOOD ITEMS,,10088683,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,,Not specified,,344526698,
COD,268,Democratic Republic of the Congo 2008 Humanitarian Action Plan,CCOD08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,325,COORDINATION,14724225,41327370,281
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,326,EDUCATION,26851844,5795009,22
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,327,EMERGENCY SHELTER,43017000,6789364,16
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,328,EMERGENCY TELECOMMUNICATIONS,674965,,
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,329,FOOD SECURITY,196215562,170373539,87
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,330,HEALTH,98763353,43701908,44
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,331,LOGISTICS,85427755,18769970,22
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,332,MINE ACTION,,1493844,
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,333,MULTI-SECTOR,,34205583,
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,334,NUTRITION,24940418,7888485,32
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,335,PROTECTION,66737985,30460786,46
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,336,RECOVERY & REINTEGRATION,29307000,13577422,46
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,338,SHELTER,99931000,25513424,26
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,337,SHELTER,,4784273,
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,,Not specified,,59137058,
COD,232,Democratic Republic of the Congo 2007 Humanitarian Action Plan,CCOD07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,254,COORDINATION,40038496,35568942,89
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,255,EDUCATION,24034058,7649155,32
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,256,EMERGENCY SHELTER,14285800,6172648,43
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,257,EMERGENCY TELECOMMUNICATIONS,68020,68020,100
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,258,FOOD,183417847,115100232,63
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,259,FOOD SECURITY,3211045,3211045,100
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,260,HEALTH,160595645,47371407,29
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,261,LOGISTICS,26586795,21634059,81
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,262,MINE ACTION,286539,286539,100
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,263,NUTRITION,30404740,17925677,59
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,264,PROTECTION,59693472,25636431,43
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,265,RECOVERY & REINTEGRATION,124530298,49912803,40
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,266,WATER & SANITATION,28871973,14023586,49
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,,Not specified,,9634694,
COD,206,Democratic Republic of the Congo Action Plan 2006,CCOD06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
COD,163,Democratic Republic of the Congo 2005,CCOD05,2005-01-01,2005-12-31,2005,,Not specified,,142656881,
COD,163,Democratic Republic of the Congo 2005,CCOD05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
COD,144,Democratic Republic of the Congo 2004,CCOD04,2004-01-01,2004-12-31,2004,,Not specified,,118811355,
COD,144,Democratic Republic of the Congo 2004,CCOD04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
COD,113,Democratic Republic of the Congo 2003,CCOD03,2003-01-01,2003-12-31,2003,,Not specified,,108171010,
COD,113,Democratic Republic of the Congo 2003,CCOD03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
COD,88,Democratic Republic of the Congo 2002,CCOD02,2002-01-01,2002-12-31,2002,,Not specified,,98431642,
COD,88,Democratic Republic of the Congo 2002,CCOD02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
COD,40,Democratic Republic of the Congo 2001,CCOD01,2001-01-01,2001-12-31,2001,,Not specified,,83132706,
COD,40,Democratic Republic of the Congo 2001,CCOD01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
COD,51,Democratic Republic of the Congo 2000,CCOD00,2000-01-01,2000-12-31,2000,,Not specified,,11772710,
COD,51,Democratic Republic of the Congo 2000,CCOD00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,5810,Coordination COVID-19,50000,,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,5814,Early Recovery COVID-19,650000,,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,5812,Food Security COVID-19,10170000,,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,5809,Health COVID-19,648868,255025,39
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,5813,Protection COVID-19,400000,,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,5811,WASH COVID-19,70256,,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,,Not specified,,3284426,
COG,1005,République du Congo Plan de Réponse Intersectorielle COVID-19 2020,OCOG20,2020-01-05,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3909,Abris-AME,2500000,,
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3907,Coordination et support services,100000,179741,180
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3910,EHA,2200000,499577,23
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3906,Education,900000,,
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3904,Nutrition,1500000,,
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3908,Protection,1000000,146350,15
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3903,Relevement Precoce,2500000,,
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3905,Sante,2000000,1481786,74
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,3911,Securite Alimentaire,11000000,7655502,70
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,,Not specified,,1094770,
COG,626,Congo Plan de Réponse Humanitaire 2017,HCOG17,2017-07-19,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2715,Education,819617,,
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2714,Food security,3026536,1397290,46
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2722,Health,991506,323517,33
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2719,Multi-sector for refugees,5558115,2855320,51
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2717,Nutrition,468744,,
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2718,Protection,1721073,587753,34
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,2721,Water and sanitation,1683517,,
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,,Not specified,,,
COG,450,République du Congo Plan de Réponse 2014,HCOG14,2014-04-10,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,773,EDUCATION,2767398,1331504,48
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,774,FOOD,30503327,17985776,59
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,775,HEALTH,4658959,2826780,61
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,776,LIVELIHOODS,1674424,749750,45
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,777,PROTECTION,2455435,2537657,103
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,778,SHELTER AND NFIs,12193943,8814919,72
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,779,WASH,4941531,2016841,41
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,,Not specified,,0,
COG,339,Republic of Congo 2010,CCOG10,2010-02-20,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
COG,219,Republic of Congo 2007,CCOG07,2007-01-01,2007-12-31,2007,,Not specified,,13302259,
COG,219,Republic of Congo 2007,CCOG07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
COG,193,Republic of Congo 2006,CCOG06,2006-01-01,2006-12-31,2006,250,HEALTH,925602,193000,21
COG,193,Republic of Congo 2006,CCOG06,2006-01-01,2006-12-31,2006,251,RECOVERY & REINTEGRATION,590000,,
COG,193,Republic of Congo 2006,CCOG06,2006-01-01,2006-12-31,2006,,Not specified,,12799622,
COG,193,Republic of Congo 2006,CCOG06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
COG,174,Republic of Congo 2005,CCOG05,2005-01-01,2005-12-31,2005,,Not specified,,9092119,
COG,174,Republic of Congo 2005,CCOG05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
COG,115,Republic of Congo 2003,OCOG03,2003-01-01,2003-12-31,2003,,Not specified,,12950066,
COG,115,Republic of Congo 2003,OCOG03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
COG,91,Republic of Congo 2002,OCOG02,2002-01-01,2002-12-31,2002,,Not specified,,13561981,
COG,91,Republic of Congo 2002,OCOG02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
COG,42,Republic of Congo 2001,CCOG01,2001-01-01,2001-12-31,2001,,Not specified,,12085560,
COG,42,Republic of Congo 2001,CCOG01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
COG,57,Republic of Congo 2000,CCOG00,2000-01-01,2000-12-31,2000,,Not specified,,3591217,
COG,57,Republic of Congo 2000,CCOG00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8849,"Agua, Saneamiento e Higiene",22405208,821132,4
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8854,Alojamientos y Asentamientos,10713316,177433,2
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8853,Coordinación,18203872,1393184,8
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8850,Educación en Emergencias,15240629,1232020,8
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8627,Protección,102234500,5134638,5
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8852,Salud,57798076,2475277,4
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8851,Seguridad Alimentaria y Nutrición,58265744,1687811,3
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,8855,Transferencias monetarias multipropósito,2105022,190168,9
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,,Not specified,,2193795,
COL,1500,Colombia Necesidades Humanitarias y Plan de Respuesta 2026,HCOL26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,273431,
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7726,"Agua, Saneamiento e Higiene",23794584,2937629,12
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7727,Alojamientos y Asentamientos,8857216,2438648,28
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7729,Coordinación,10130883,3234199,32
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7728,Educación,22372677,4275860,19
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7730,Protección,115493357,28167963,24
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7731,Recuperación Temprana,28606306,168415,1
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7732,Salud,40182490,11713875,29
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7733,Seguridad Alimentaria y Nutrición,82670606,20629688,25
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,7734,Transferencias monetarias multipropósito,10200224,1842494,18
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,,Not specified,,3967096,
COL,1208,Colombia Necesidades Humanitarias y Plan de Respuesta 2025,HCOL25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,5025539,
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7382,"Agua, Saneamiento e Higiene",10890764,4598258,42
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7383,Alojamientos y Asentamientos,9599146,4743097,49
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7385,Coordinación,7889793,4792292,61
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7384,Educación,16110314,7350918,46
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7386,Protección,123622170,103116525,83
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7387,Recuperación Temprana,34546973,14238981,41
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7388,Salud,48666743,14555295,30
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,7389,Seguridad Alimentaria y Nutrición,80664784,40918731,51
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,,Not specified,,4423857,
COL,1181,Colombia Plan de Respuesta a Prioridades Comunitarias Colombia 2024 - 2025,HCOL24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,1389569,
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6915,"Agua, Saneamiento e Higiene",9660344,3863348,40
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6918,Albergue y Artículos no Alimentarios,8182203,2859241,35
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6920,Coordinación,6075783,6146295,101
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6919,Educación,18115548,5908475,33
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6921,Protección,122269066,55542213,45
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6922,Recuperación Temprana,41930237,4724245,11
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6923,Salud,29457485,9684055,33
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,6924,Seguridad Alimentaria y Nutrición,47627227,20078454,42
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,,Not specified,,1000000,
COL,1142,Colombia Plan de Respuesta Humanitaria 2023,HCOL23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,4881991,
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6546,"Agua, Saneamiento e Higiene",16423296,5073467,31
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6547,Alojamientos y Asentamientos,7671020,1566684,20
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6549,Coordinación,6055790,3548110,59
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6548,Educación en Emergencias,14616626,7345980,50
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6550,Protección,112363022,50716748,45
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6551,Recuperación Temprana,37045587,7968242,22
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6552,Salud,41439909,4462314,11
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,6553,Seguridad Alimentaria y Nutrición,47238798,33630586,71
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,,Not specified,,7340349,
COL,1090,Colombia Plan de Respuesta Humanitaria 2022,HCOL22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,272192,
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5869,"Agua, Saneamiento e Higiene",13148095,1773679,13
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5870,Alojamientos y Asentamientos,536415,3122355,582
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,6139,Coordinación,4019702,2323356,58
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5872,Educación en Emergencias,14150491,3508341,25
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5866,Protección,64090022,35671622,56
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5871,Recuperación Temprana,28232232,4555028,16
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5868,Salud,15282389,2514069,16
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,5867,Seguridad Alimentaria y Nutrición,34550959,16448093,48
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,,Not specified,,13367295,
COL,1016,Colombia Plan de Respuesta Humanitaria 2021,HCOL21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,3021139,
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5327,"Agua, Saneamiento e Higiene",12400000,39013,0
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5330,Alojamientos y Asentamientos,9000000,0,0
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5333,Coordinación,2500000,399104,16
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5328,Educación,16700000,356758,2
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5325,Protección,93000000,8264629,9
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5329,Recuperación Temprana,26800000,3932310,15
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5331,Salud,22600000,,
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,5326,Seguridad Alimentaria Y Nutrición,26700000,6454470,24
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,,Not specified,,8380806,
COL,950,Colombia Plan de Respuesta Humanitaria 2020,HCOL20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,1088828,
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5688,Accommodation and Settlements COVID-19,15900000,,
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5699,Coordination COVID-19,264200,,
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5399,Early Recovery COVID-19,75500000,,
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5684,Education in Emergencies COVID-19,11633437,1130472,10
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5685,Food Security and Nutrition COVID-19,73620000,9425637,13
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5686,Health COVID-19,91043810,10319593,11
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5687,Protection COVID-19,7189200,6155872,86
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,5689,WASH COVID-19,8770000,643860,7
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,,Not specified,,4745125,
COL,985,Colombia Plan de Respuesta Intersectorial COVID-19 2020,OCOL20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,3330437,
COL,120,Colombia (HAP) 2003,OCOL03,2003-01-01,2003-12-31,2003,,Not specified,,33620763,
COL,120,Colombia (HAP) 2003,OCOL03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,7005,Education,800000,458863,57
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,7008,Food Security,15381862,2337628,15
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,7007,Health,5998999,1336762,22
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,7009,Housing and Early Recovery,9600000,3143842,33
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,7006,Logistics,4000000,,
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,7004,"Water, Sanitation and Hygiene",6036246,1070682,18
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,,Not specified,,48445,
CUB,1146,Cuba Hurricane Ian Response - Plan of Action 2022,OCUB2223,2022-10-20,2023-03-31,2022,,Multiple clusters/sectors (shared),,0,
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,3949,Coordination,120000,,
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,3948,Education,2998397,209573,7
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,3946,Food Security,14678386,4973755,34
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,3950,Health,6750000,2471796,37
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,3945,Shelter and Early Recovery,22930000,3786995,17
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,3947,"Water, Sanitation and Hygiene",8095391,1699013,21
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,,Not specified,,471698,
CUB,631,Cuba Plan of Action 2017,OCUB17,2017-09-18,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,2307,COORDINATION,200000,,
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,2306,EDUCATION,2800350,1004823,36
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,2304,FOOD SECURITY,9380973,3824110,41
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,2305,HEALTH,2950000,1121477,38
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,2302,SHELTER AND RECOVERY,10003234,4143791,41
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,2303,WATER SANITATION AND HYGIENE,5057862,1156307,23
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,,Not specified,,1000000,
CUB,419,Cuba Plan of Action 2012 - 2013 (November 2012 - December 2013),OCUB1213,2012-11-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2169,Agriculture,5500000,1113460,20
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2172,Coordination and Support Services,95000,,
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2178,Culture / Patrimony,600000,364370,61
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2173,Education,2469640,239774,10
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2174,Environment and Energy Services,1850000,,
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2171,Food,7123134,1654729,23
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2175,Health,6649547,2314509,35
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2177,Livelihood and Economic Recuperation,1000000,,
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2176,Shelter-Refuge and Risk Reduction,2346000,1058198,45
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,2170,Water and Sanitation,1012500,1202577,119
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,,Not specified,,1211442,
CUB,305,Cuba Post-Hurricane Plan of Action 2008,OCUB0809,2008-10-01,2009-12-31,2008,,Multiple clusters/sectors (shared),,0,
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5208,Coordination,50000,,
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5204,Education,480782,205226,43
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5205,Food Security and Livelihoods,1935386,1440578,74
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5202,Health and Nutrition,5271500,990000,19
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5207,Non-food Items,1720174,514874,30
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5206,Shelter,1560594,338821,22
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,5203,"Water, Sanitation and Hygiene",3233460,373424,12
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,,Not specified,,,
DJI,939,Djibouti Flash Appeal 2020,FDJI1920,2019-12-17,2020-03-31,2020,,Multiple clusters/sectors (shared),,0,
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,5793,Education COVID-19,1000000,,
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,5786,Food Security and Livelihoods COVID-19,10429053,0,0
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,5785,Health COVID-19,11106114,2319269,21
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,5794,Logistics COVID-19,1178249,0,0
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,5790,Protection COVID-19,3745000,0,0
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,5789,WASH COVID-19,2525000,35493,1
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,,Not specified,,2962263,
DJI,1003,Djibouti Intersectoral COVID-19 Response Plan 2020,ODJI20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,1368182,
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3402,Education,722100,120000,17
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3403,Food Security,9391311,4139655,44
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3404,Health,2000000,,
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3401,Multi-sector for Refugees,18500000,5805326,31
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3405,Nutrition,3231495,1067520,33
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3406,Protection,6102800,,
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,3407,WASH,3029992,,
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,,Not specified,,586639,
DJI,539,Djibouti Humanitarian Response Plan 2017,HDJI17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3217,Education,300000,,
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3211,Food security,18069300,2796812,15
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3212,Health,6776021,500113,7
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3213,Multi-sector for Refugees,22636219,14029428,62
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3214,Nutrition,4161579,654082,16
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3216,Protection,17118763,187266,1
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,3215,WASH,5740301,907309,16
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,,Not specified,,7158720,
DJI,503,Djibouti Humanitarian Response Plan 2016,HDJI16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,2999,Cluster not yet specified,398708,,
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3006,Coordination,88140,,
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3004,Early recovery,4430980,,
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3000,Food security,25927928,5928162,23
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3001,Health,3471672,,
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3003,Mulit-sector: Refugees and Migrants,37599913,8934131,24
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3005,Nutrition,4125595,1774258,43
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,3002,WASH,5958940,687839,12
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,,Not specified,,43200,
DJI,482,Djibouti Plan de Réponse Stratégique 2015,HDJI15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2517,Coordination,88140,,
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2515,Early Recovery,5791180,987758,17
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2511,Food Security,23239651,10380860,45
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2512,Health,3332060,1100225,33
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2514,Multi-sector: Refugees and Migrants,31956902,4516913,14
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2516,Nutrition,4445654,2733556,61
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,2513,WASH,5231500,750001,14
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,,Not specified,,326797,
DJI,431,Djibouti Strategic Response Plan 2014,HDJI14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1318,Coordination,226000,,
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1316,Early Recovery,5122785,252691,5
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1312,Food Security,22377339,17928714,80
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1313,Health,2469301,720409,29
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1315,Multi-sector: Refugees and Migrants,32069539,2952948,9
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1317,Nutrition,3560000,1470205,41
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,1314,WASH,4158020,1428608,34
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,,Not specified,,,
DJI,404,Djibouti 2013,CDJI13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1199,Coordination,194999,,
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1197,Early Recovery,9041500,2450000,27
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1193,Food Security,27024247,27527253,102
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1194,Health,2981910,400582,13
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1196,Multi-sector: Refugees and Migrants,29422920,6110324,21
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1198,Nutrition,5843000,1513551,26
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,1195,WASH,4801980,1194011,25
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,,Not specified,,1027107,
DJI,386,Djibouti Appeal 2012,CDJI12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,796,Agriculture and Livestock,6540918,2355131,36
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,801,Emergency Preparedness and Response,438700,,
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,797,Food Aid,16230614,12374737,76
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,798,Health and Nutrition,7672500,2290375,30
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,799,Water and Sanitation,2381606,1610288,68
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,,Not specified,,739583,
DJI,349,Djibouti Drought Appeal 2011,CDJI1011,2010-10-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2125,AGRICULTURE,1833330,255711,14
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2124,ANIMAL HEALTH,4645940,,
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2119,COORDINATION ,438700,,
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2120,FOOD AID,11106162,8353281,75
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2123,HUMAN HEALTH,1330000,433476,33
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2127,INCOME GENERATING ACTIVITIES ,4173000,246100,6
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2121,NUTRITION,1395280,754345,54
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2126,PROTECTION AND MULTI-SECTORAL ASSISTANCE FOR REFUGEES AND ASYLUM-SEEKERS,2514622,230000,9
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,2122,WATER AND SANITATION,4253348,695500,16
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,,Not specified,,,
DJI,282,"Djibouti Joint Appeal 2008: Response Plan for Drought, Food and Nutrition Crisis",ODJI0809,2008-08-01,2009-02-28,2008,,Multiple clusters/sectors (shared),,0,
DJI,183,Djibouti Drought  2005,FDJI05,2005-04-01,2005-10-31,2005,,Not specified,,2545900,
DJI,183,Djibouti Drought  2005,FDJI05,2005-04-01,2005-10-31,2005,,Multiple clusters/sectors (shared),,0,
DJI,72,Djibouti Drought 2001,ODJI01,2001-01-01,2001-12-31,2001,,Not specified,,,
DJI,72,Djibouti Drought 2001,ODJI01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,,
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1655,AGRICULTURE AND PRODUCTIVE SECTORS,5000000,1014000,20
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1658,COORDINATION,450000,,
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1659,EARLY RECOVERY AND LIVELIHOODS,500000,,
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1657,EDUCATION,310000,86513,28
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1652,FOOD SECURITY AND NUTRITION,5336226,2332238,44
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1654,HEALTH,1871200,633175,34
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1660,NON-STANDARD SECTOR NOT YET SPECIFIED,,2379320,
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1656,PROTECTION OF CHILDREN AND OTHER VULNERABLE GROUPS,962400,247315,26
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1651,SHELTER AND HOUSING,1925000,800301,42
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,1653,WATER AND SANITATION,2214000,438178,20
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,,Not specified,,-292174,
DOM,265,Dominican Republic Flash Appeal 2007,FDOM0708,2007-11-01,2008-05-31,2007,,Multiple clusters/sectors (shared),,0,
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5757,"Agua, saneamiento e higiene (WASH) COVID-19",2100000,0,0
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5758,Alojamientos temporales COVID-19,6000000,,
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5759,Educación COVID-19,6000000,550000,9
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5763,Logística COVID-19,75000,1000000,1333
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5761,Protección COVID-19,1800000,4300000,239
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5762,Recuperación temprana y medios de vida COVID-19,6000000,,
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5756,Salud COVID-19,10250000,3832570,37
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,5760,Seguridad alimentaria y nutrición COVID-19,14200000,5000000,35
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,,Not specified,,3836015,
ECU,999,Ecuador Plan de Respuesta Intersectorial COVID-19 2020,OECU20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,1884089,
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2024,CCCM,4000000,400000,10
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2015,Coordination,750000,170068,23
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2016,Early Recovery,7000000,2637201,38
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2017,Education,5500000,42007,1
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2018,Food Security,16000000,5022666,31
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2019,Health,4500000,1830958,41
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2020,Logistics,2000000,642710,32
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2021,Protection,3000000,499842,17
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2022,Shelter/NFI,16009374,6430682,40
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,2023,WASH,14053488,5318394,38
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,,Not specified,,4558478,
ECU,522,Ecuador Terremoto Flash Appeal 2016,FECU16,2016-04-16,2016-10-31,2016,,Multiple clusters/sectors (shared),,0,
ERI,166,Eritrea 2005,CERI05,2005-01-01,2005-12-31,2005,,Not specified,,100835202,
ERI,166,Eritrea 2005,CERI05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
ERI,148,Eritrea 2004,CERI04,2004-01-01,2004-12-31,2004,,Not specified,,74941367,
ERI,148,Eritrea 2004,CERI04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
ERI,110,Eritrea 2003,CERI03,2003-01-01,2003-12-31,2003,,Not specified,,123728759,
ERI,110,Eritrea 2003,CERI03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
ERI,75,Eritrea 2002,CERI02,2002-01-01,2002-12-31,2002,,Not specified,,45792999,
ERI,75,Eritrea 2002,CERI02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
ERI,55,Eritrea 2001,CERI01,2001-01-01,2001-12-31,2001,,Not specified,,79686906,
ERI,55,Eritrea 2001,CERI01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7516,Agriculture,322493626,35473175,11
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7526,Camp Coordination and Camp Management,28319197,4073484,14
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7518,Coordination and Common Services,23088346,18073181,78
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7519,Education,101616166,52750011,52
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7520,Emergency Shelter and NFIs,150079381,51970201,35
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7521,Food,1547511649,223924082,14
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7522,Health,187335866,54322280,29
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7523,Logistics,15000000,10811999,72
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7528,Multi-Purpose Cash,100000000,59875569,60
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7524,Nutrition,276399218,216774099,78
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7525,Protection,311746826,67133871,22
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,7527,"Water, Sanitation and Hygiene",172192509,62916754,37
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,,Not specified,,131156931,
ETH,1195,Ethiopia Humanitarian Response Plan 2024,HETH24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,14823623,
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6860,Agriculture,276451970,73823622,27
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6985,Camp Coordination and Camp Management,42315214,6172539,15
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6977,Coordination and Common Services,18895549,16582765,88
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6978,Education,161370354,25007548,15
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6979,Emergency Shelter and NFIs,134676737,41277973,31
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6980,Food,2164959480,593101673,27
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6981,Health,303500000,75020085,25
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6982,Logistics,24827904,4234291,17
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,7226,Multi-Purpose Cash,,21221342,
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6983,Nutrition,359220568,219871661,61
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6984,Protection,344475026,155668816,45
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,6986,"Water, Sanitation and Hygiene",164120706,97592735,59
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,,Not specified,,78646132,
ETH,1128,Ethiopia Humanitarian Response Plan 2023,HETH23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,61711580,
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6433,Agriculture,195395801,68861073,35
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6442,Camp Coordination and Camp Management,31253206,5554872,18
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6434,Coordination,15592475,25419663,163
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6435,Education,88093261,19028294,22
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6436,Emergency Shelter and NFIs,138429341,42675599,31
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6437,Food,1908622809,898713164,47
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6438,Health,174124255,68910357,40
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6439,Logistics,30956977,48048304,155
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6440,Nutrition,328100000,194828337,59
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6441,Protection,291085251,54758710,19
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,6443,"Water, Sanitation and Hygiene",133348835,70298509,53
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,,Not specified,,132388883,
ETH,1079,Ethiopia Humanitarian Response Plan 2022,HETH22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,81054995,
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6054,Agriculture,46500000,16048344,35
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6140,Camp Coordination and Camp Management,25900000,6573757,25
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6063,Coordination,18327181,14591185,80
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6055,Education,19500000,12511647,64
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6056,Emergency Shelter and NFIs,51700000,13707676,27
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6057,Food,858900000,229870523,27
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6058,Health,96000000,25911711,27
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6059,Logistics,12000000,7709026,64
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6060,Nutrition,181100000,97342812,54
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6061,Protection,100000000,27164015,27
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,6062,"Water, Sanitation and Hygiene",78100000,41556252,53
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,,Not specified,,176563219,
ETH,1041,Ethiopia Humanitarian Response Plan 2021,HETH21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,49585198,
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6264,Agriculture,70900000,9175461,13
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6273,Camp Coordination and Camp Management,8000000,2618434,33
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6265,Coordination,4400000,3457349,79
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6266,Education,56700000,1378891,2
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6267,Emergency Shelter and NFIs,86400000,22324514,26
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6277,Emergency Telecommunications,1200000,,
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6268,Food,416400000,405828951,97
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6269,Health,48200000,7022544,15
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6270,Logistics,8800000,4560006,52
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6271,Nutrition,75700000,27677963,37
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6274,Protection,67300000,16128435,24
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6649,Rapid Response Mechanism  (RRM),952000,,
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,6272,Water Sanitation and Hygiene,112000000,10858820,10
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,,Not specified,,121400236,
ETH,1055,Northern Ethiopia Response Plan 2021,FETH21,2021-05-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,34581223,
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5144,Agriculture,73718051,12943874,18
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5600,Agriculture COVID-19,282000,0,0
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5261,Coordination,12015507,5429955,45
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5255,Education,19587625,2802227,14
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5598,Education COVID-19,15650000,4649061,30
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5256,Emergency Shelter and NFIs,77690000,15757023,20
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5606,Emergency Shelter and NFIs COVID-19,23449000,1914635,8
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5257,Food,288983385,349226436,121
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5601,Food COVID-19,117450318,16635029,14
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5258,Health,95000000,19504185,21
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5603,Health COVID-19,100000000,18791559,19
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5711,Logistics,4680000,2799998,60
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5588,Logistics COVID-19,18720000,3800015,20
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5262,Nutrition,226800000,91176008,40
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5607,Nutrition COVID-19,25804000,1208013,5
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5259,Protection,33650286,11044067,33
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5599,Protection COVID-19,13971000,1580103,11
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5260,"Water, Sanitation and Hygiene",85987726,25755453,30
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,5597,"Water, Sanitation and Hygiene COVID-19",17365224,3170060,18
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,,Not specified,,68866592,
ETH,936,Ethiopia Humanitarian Response Plan 2020,HETH20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,71693909,
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4434,Agriculture,33800000,12698265,38
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,5039,Coordination,5193084,4084602,79
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4435,Education,32600000,5538252,17
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4436,Emergency Shelter and Non-Food Items,80000000,21951091,27
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4437,Food,246855406,256808767,104
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4438,Health,95100000,13753984,14
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4439,Nutrition,216200000,120349897,56
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4440,Protection,20400000,13309567,65
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,4441,"Water, Sanitation and Hygiene",114400000,30120767,26
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,,Not specified,,108395713,
ETH,677,Ethiopia Humanitarian Response Plan 2019,HETH19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,53944729,
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4251,Agriculture and Livestock,83300000,2998172,4
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4250,Education,29186102,5824316,20
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4253,Emergency Shelter and non-food items,132212500,29106272,22
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4252,Food,445389261,391272572,88
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4254,Health,114781476,18739696,16
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4546,Logistics,410480,2806146,684
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4255,Nutrition,218264801,71828445,33
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4256,Protection,11374000,10716791,94
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,4257,"Water, Sanitation and Hygiene",142300000,31855780,22
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,,Not specified,,46536603,
ETH,660,Ethiopia Humanitarian and Disaster Resilience Plan 2018,HETH18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,39555971,
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3534,Agriculture,80600000,16298732,20
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3535,Education,35300000,1844017,5
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3537,Emergency Shelter/NFI,43000000,8643311,20
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3530,Food,892800000,376312586,42
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3532,Health,53500000,18984395,35
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3531,Nutrition,166100000,78269169,47
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3536,Protection,13200000,5467055,41
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,3533,WASH,132900000,60202100,45
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,,Not specified,,45377287,
ETH,588,Ethiopia Humanitarian Response Plan 2017,HETH17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,48676600,
ETH,209,Ethiopia 2006 Humanitarian Appeal (Joint Govt-NGO-UN),OETH06,2006-01-01,2006-12-31,2006,,Not specified,,252082449,
ETH,209,Ethiopia 2006 Humanitarian Appeal (Joint Govt-NGO-UN),OETH06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
ETH,216,Ethiopia Floods Joint Appeal 2006,OETH06a,2006-08-25,2006-11-25,2006,,Not specified,,5206729,
ETH,216,Ethiopia Floods Joint Appeal 2006,OETH06a,2006-08-25,2006-11-25,2006,,Multiple clusters/sectors (shared),,0,
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,2076,EMERGENCY SHELTER,2987248,,
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,2077,FOOD SECURITY,310749,235966,76
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,2078,HEALTH,1708277,2236846,131
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,2079,LOGISTICS,1270376,1270376,100
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,2080,WATER & SANITATION,1226069,,
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,,Not specified,,,
ETH,233,Ethiopia: 2006 Govt-UN Joint Emergency Flood Appeal for Somali Region,OETH0607,2006-11-23,2007-01-22,2006,,Multiple clusters/sectors (shared),,0,
ETH,54,Ethiopia 2001,CETH01,2001-01-01,2001-12-31,2001,,Not specified,,102056921,
ETH,54,Ethiopia 2001,CETH01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2004,Coordination,512442,,
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2012,Early Recovery,902786,300000,33
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2005,Education,4214585,4597049,109
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2013,Emergency telecommunications,694975,44940,6
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2006,Food security,13616842,6064660,45
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2007,Health and Nutrition,5792136,2556122,44
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2008,Logistics,207282,208650,101
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2009,Protection and Safety,2085851,1366155,65
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2010,Shelter,5256350,1218041,23
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,2011,WASH,5346800,4849438,91
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,,Not specified,,598947,
FJI,516,Fiji Tropical Cyclone Winston Flash Appeal 2016,FFJI16,2016-02-20,2016-05-30,2016,,Multiple clusters/sectors (shared),,0,
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1643,COMMON SERVICES (including logistics and coordination),1490738,432916,29
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1639,EDUCATION,500000,459092,92
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1636,FOOD SECURITY,5550559,5129296,92
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1637,HEALTH,1300000,753350,58
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1640,NUTRITION,200000,112465,56
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1641,SHELTER/NON FOOD ITEMS,1118795,349092,31
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1642,SUSTAINABLE LIVELIHOODS,1500000,500000,33
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,1638,"WATER, SANITATION AND HYGIENE",750000,424048,57
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,,Not specified,,,
GHA,257,Ghana Floods Flash Appeal 2007,FGHA0708,2007-09-01,2008-03-31,2007,,Multiple clusters/sectors (shared),,0,
GIN,191,Guinea 2006,CGIN06,2006-01-01,2006-12-31,2006,249,HEALTH,141240,,
GIN,191,Guinea 2006,CGIN06,2006-01-01,2006-12-31,2006,,Not specified,,15907405,
GIN,191,Guinea 2006,CGIN06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
GIN,171,Guinea 2005,CGIN05,2005-01-01,2005-12-31,2005,,Not specified,,22324281,
GIN,171,Guinea 2005,CGIN05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
GIN,140,Guinea 2004,CGIN04,2004-01-01,2004-12-31,2004,,Not specified,,23399397,
GIN,140,Guinea 2004,CGIN04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
GIN,116,Guinea 2003,CGIN03,2003-01-01,2003-12-31,2003,,Not specified,,29395560,
GIN,116,Guinea 2003,CGIN03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
GIN,81,Guinea 2002,CGIN02,2002-01-01,2002-12-31,2002,,Not specified,,27936640,
GIN,81,Guinea 2002,CGIN02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,3077,COORDINATION AND SUPPORT SERVICES,50000,,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,3071,EDUCATION,135000,,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,3078,FOOD SECURITY,5566250,,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,3073,HEALTH,2927109,,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,3074,NUTRITION,2171668,440225,20
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,3082,WATER AND SANITATION,604087,,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,,Not specified,,,
GMB,492,Gambia Humanitarian Response Plan 2016,HGMB16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2900,COORDINATION AND SUPPORT SERVICES,100000,,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2894,EDUCATION,107000,,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2901,FOOD SECURITY,15927420,424178,3
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2896,HEALTH,2500000,,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2904,MULTI-SECTOR FOR REFUGEES,1991027,,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2897,NUTRITION,2581025,646531,25
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,2905,WATER AND SANITATION,481500,,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,,Not specified,,,
GMB,468,Gambia Strategic Response Plan 2015,HGMB15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2645,COORDINATION AND SUPPORT SERVICES,50000,,
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2639,EDUCATION,100000,,
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2646,FOOD SECURITY,11666000,2693511,23
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2641,HEALTH,2230000,397997,18
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2649,MULTI-SECTOR FOR REFUGEES,2697186,,
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2642,NUTRITION,1200500,1198249,100
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2643,PROTECTION,0,,
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,2650,WATER AND SANITATION,375000,96472,26
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,,Not specified,,,
GMB,444,Gambia Strategic Response Plan 2014,HGMB14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7689,Early Recovery,1008334,,
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7691,Education,304589,,
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7698,Emergency Shelter and NFI,1533000,450000,29
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7693,Food Security,1092000,912228,84
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7694,Health,1670250,202083,12
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7695,Logistics,300000,514728,172
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7697,Protection,819118,,
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,7699,Water Sanitation Hygiene,1093671,300000,27
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,,Not specified,,,
GRD,1202,Grenada Hurricane Beryl Flash Appeal 2024,FFA24,2024-07-03,2024-12-31,2024,,Multiple clusters/sectors (shared),,0,
GRD,159,Grenada  2004,FGRD0405,2004-09-01,2005-03-31,2004,,Not specified,,6590543,
GRD,159,Grenada  2004,FGRD0405,2004-09-01,2005-03-31,2004,,Multiple clusters/sectors (shared),,0,
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7964,"Agua, saneamiento e higiene",7777042,400000,5
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7968,Alojamientos Temporales (CCCM),8070897,446171,6
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7971,Coordinación,350000,,
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7970,Educación en emergencias,4861112,629420,13
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7966,Nutrición,7910588,400000,5
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7967,Protección,49214450,10332126,21
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7969,Salud,2500000,582567,23
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,7965,Seguridad Alimentaria,19879307,10099320,51
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,,Not specified,,186106,
GTM,1269,Guatemala Necesidades Humanitarias y Plan de Respuesta 2025,HGTM25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,1916987,
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7425,"Agua, saneamiento e higiene",4351463,2406647,55
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7544,Alojamientos Temporales (CCCM),9090000,1911571,21
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7561,Coordinación,447000,,
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7545,Educación en emergencias,6000000,2948275,49
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7541,Nutrición,7260225,2302424,32
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7542,Protección,51182482,16039874,31
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7543,Salud,5822814,196658,3
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,7540,Seguridad Alimentaria,41247441,17975016,44
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,,Not specified,,302702,
GTM,1173,Guatemala Plan de Respuesta Humanitaria 2024,HGTM24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,22643658,
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,7110,Alojamientos Temporales de Emergencias,10174540,2200000,22
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6894,Coordinación,65000,,
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6893,Educacion,5300000,979092,18
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6890,Nutricion,16000000,333939,2
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6888,Proteccion,42287443,6115514,14
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6887,Recuperacion temprana,9300000,,
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6891,Salud y SSR,8300001,182572,2
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6889,Seguridad Alimentaria,25948928,9715311,37
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,6892,WASH,8769436,627803,7
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,,Not specified,,20703550,
GTM,1139,Guatemala Plan de Respuesta Humanitaria 2023,HGTM23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,0,
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6502,Coordinación,135000,,
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6501,Educacion,4001308,3023554,76
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6498,Nutricion,15642617,563267,4
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6496,Proteccion,40533763,26562145,66
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6495,Recuperacion temprana,48974865,1595464,3
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6499,Salud y SSR,11989783,4489714,37
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6497,Seguridad Alimentaria,24062017,10464711,43
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,6500,WASH,8191951,6365916,78
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,,Not specified,,219534,
GTM,1085,Guatemala Plan de Respuesta Humanitaria 2022,HGTM22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,3653376,
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6276,Coordinación,30000,709058,2364
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6243,Educacion,871645,703116,81
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6242,Nutricion,6707383,0,0
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6239,Proteccion,17082029,15900000,93
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6244,Recuperacion temprana,15892328,,
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6241,Salud y SSR,3009860,0,0
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6238,Seguridad Alimentaria,9890600,15232509,154
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,6240,WASH,2807987,1519515,54
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,,Not specified,,2505794,
GTM,1052,Guatemala Plan de Respuesta Humanitaria 2021,HGTM21,2021-08-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,1797057,
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,129,Coordination,250000,,
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,125,Food Security and Livelihoods,48100000,1535088,3
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,126,Health,3500000,445074,13
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,127,Nutrition,2040000,500014,25
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,128,WASH,2800000,,
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,,Not specified,,13458668,
GTM,509,Guatemala Plan de Repuesta Humanitaria 2016,HGTM16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
GTM,478,Guatemala Plan de Respuesta Sequia 2015,FGTM1415,2014-11-03,2015-09-30,2015,1962,Food Security and Agriculture/Livelihoods,17099116,0,0
GTM,478,Guatemala Plan de Respuesta Sequia 2015,FGTM1415,2014-11-03,2015-09-30,2015,1963,Nutrition and Health,6092419,398896,7
GTM,478,Guatemala Plan de Respuesta Sequia 2015,FGTM1415,2014-11-03,2015-09-30,2015,1965,Security,25046,,
GTM,478,Guatemala Plan de Respuesta Sequia 2015,FGTM1415,2014-11-03,2015-09-30,2015,1964,"Water, Sanitation and Hygiene",590000,,
GTM,478,Guatemala Plan de Respuesta Sequia 2015,FGTM1415,2014-11-03,2015-09-30,2015,,Not specified,,0,
GTM,478,Guatemala Plan de Respuesta Sequia 2015,FGTM1415,2014-11-03,2015-09-30,2015,,Multiple clusters/sectors (shared),,0,
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1841,AGRICULTURE,3149671,962671,31
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1842,EARLY RECOVERY,428000,,
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1843,EDUCATION,420000,,
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1844,FOOD,6059957,4929278,81
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1845,HEALTH,1905718,1191292,63
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1846,SHELTER,1764999,654306,37
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,1847,WATER AND SANITATION,2973160,365459,12
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,,Not specified,,,
GTM,343,Guatemala Flash Appeal (Revised) (June - December 2010),FGTM10,2010-06-10,2010-12-09,2010,,Multiple clusters/sectors (shared),,0,
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,767,AGRICULTURE AND LIVELIHOODS,5542000,,
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,768,EARLY RECOVERY,2354000,,
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,769,FOOD,13928555,5817471,42
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,770,HEALTH,5691695,1371083,24
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,771,NUTRITION,4280000,673065,16
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,772,WASH,2396800,376916,16
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,,Not specified,,,
GTM,338,Guatemala Food Insecurity and Acute Malnutrition Appeal 2010,CGTM10,2010-02-12,2010-08-11,2010,,Multiple clusters/sectors (shared),,0,
GTM,188,Guatemala  2005,FGTM0506,2005-10-01,2006-03-31,2005,,Not specified,,21898520,
GTM,188,Guatemala  2005,FGTM0506,2005-10-01,2006-03-31,2005,,Multiple clusters/sectors (shared),,0,
GUY,181,Guyana  2005,FGUY05,2005-02-01,2005-08-01,2005,,Not specified,,779730,
GUY,181,Guyana  2005,FGUY05,2005-02-01,2005-08-01,2005,,Multiple clusters/sectors (shared),,0,
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7972,"Agua, Saneamiento e Higiene",24800000,0,0
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7979,Coordinación,350000,,
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7973,Coordinación y Gestión de Albergues,8000000,1396000,17
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7974,Educación en Emergencias,6200000,1495140,24
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7978,Nutrición,11400000,0,0
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7975,Protección,41396170,6589215,16
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7976,Salud,3500000,709115,20
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,7977,Seguridad Alimentaria,42845202,3364878,8
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,,Not specified,,189878,
HND,1270,Honduras Necesidades Humanitarias y Plan de Respuesta 2025,HHND25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,1832405,
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7517,"Agua, Saneamiento e Higiene",30800000,6784711,22
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7560,Coordinación,385000,,
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7554,Coordinación y Gestión de Albergues,6714840,2126284,32
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7555,Educación en Emergencias,6398950,1595685,25
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7559,Nutrición,12100000,3961584,33
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7556,Protección,51403214,23069845,45
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7557,Salud,3313909,1227697,37
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,7558,Seguridad Alimentaria,92043956,26352254,29
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,,Not specified,,247280,
HND,1174,Honduras Necesidades Humanitarias y Plan de Respuesta 2024,HHND24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,0,
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6972,Alojamiento de Emergencia,8178475,1234408,15
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6974,CCCM,5678085,1964492,35
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6976,Coordinación,800000,,
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6975,Educacion,5257222,208611,4
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6970,Proteccion,63107478,15413669,24
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6971,Recuperacion temprana,7000000,1040344,15
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6973,Salud y SSR,4614840,1750286,38
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6916,Seguridad Alimentaria y Nutricional,153424737,18415983,12
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,6969,WASH,32300032,2478003,8
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,,Not specified,,5318973,
HND,1144,Honduras Plan de Respuesta Humanitaria 2023,HHND23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,0,
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6507,Alojamiento de Emergencia,4832119,1850000,38
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6509,CCCM,3677395,2288474,62
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6511,Coordinación,120000,,
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6510,Educacion,3418968,883434,26
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6505,Proteccion,36386646,20925563,58
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6506,Recuperacion temprana,11700000,262605,2
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6508,Salud y SSR,5071984,2075072,41
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6503,Seguridad Alimentaria y Nutricional,60956465,23010755,38
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,6504,WASH,29132786,17677482,61
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,,Not specified,,-2104671,
HND,1086,Honduras Plan de Respuesta Humanitaria 2022,HHND22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,0,
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6252,Alojamiento de Emergencia,3167881,50000,2
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6250,CCCM,1822605,154000,8
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6255,Coordinación,50000,619960,1240
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6251,Educacion,1590132,473990,30
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6246,Proteccion,14510405,5073254,35
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6254,Recuperacion temprana,3300000,,
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6248,Salud y SSR,1551165,500000,32
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6245,Seguridad Alimentaria y Nutricional,28798224,9099235,32
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,6247,WASH,11347966,2821666,25
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,,Not specified,,73709,
HND,1053,Honduras Plan de Respuesta Humanitaria 2021,HHND21,2021-08-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,806661,
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6106,CCCM,10572000,1100000,10
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6111,Child Protection,5000000,527716,11
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6109,Coordination,250000,200000,80
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6108,Education,410000,500000,122
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6095,Food security,35000000,26372685,75
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6110,Gender Based Violence,1450000,0,0
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6107,Health,8100000,2071974,26
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6105,Protection,4965000,1288000,26
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6156,Shelter,8102849,460000,6
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,6104,WASH,16240000,3669173,23
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,,Not specified,,20167156,
HND,1045,Honduras Tropical Storm Eta Flash Appeal 2021,FHND2021,2020-11-15,2021-06-30,2021,,Multiple clusters/sectors (shared),,29755575,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,137,Coordination,250000,,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,130,Early Recovery,3250000,,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,131,Education,1100000,,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,132,Food Security,30350000,4585448,15
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,133,Health,2080000,422254,20
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,134,Nutrition,3120000,,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,135,Protection,300000,,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,136,WASH,3700000,300028,8
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,,Not specified,,672058,
HND,510,Honduras Plan de Repuesta Humanitaria 2016,HHND16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
HND,479,Honduras Drought Emergency Response Plan 2015,FHND1415,2014-09-26,2015-09-30,2015,1966,Food Security,9000000,0,0
HND,479,Honduras Drought Emergency Response Plan 2015,FHND1415,2014-09-26,2015-09-30,2015,1969,Health,1100000,,
HND,479,Honduras Drought Emergency Response Plan 2015,FHND1415,2014-09-26,2015-09-30,2015,1967,Nutrition,1100000,,
HND,479,Honduras Drought Emergency Response Plan 2015,FHND1415,2014-09-26,2015-09-30,2015,1968,"Water, Sanitation and Hygiene",2000000,,
HND,479,Honduras Drought Emergency Response Plan 2015,FHND1415,2014-09-26,2015-09-30,2015,,Not specified,,0,
HND,479,Honduras Drought Emergency Response Plan 2015,FHND1415,2014-09-26,2015-09-30,2015,,Multiple clusters/sectors (shared),,0,
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1740,AGRICULTURE AND FOOD SECURITY ,3084900,213000,7
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1743,EARLY RECOVERY,2176550,446313,21
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1739,FOOD ASSISTANCE AND NUTRITION,5675593,2786319,49
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1741,HEALTH,1646480,110000,7
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1744,SECTOR NOT YET SPECIFIED,526200,,
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1738,SHELTER AND NON-FOOD ITEMS,1895000,832586,44
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,1742,WATER AND SANITATION,2082263,302601,15
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,,Not specified,,1309433,
HND,304,Honduras Flash Appeal (Updated) (November - April) 2008,FHND0809,2008-11-01,2009-04-30,2008,,Multiple clusters/sectors (shared),,0,
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8625,Abris et BNA,60557346,3294722,5
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8810,CCCM,17000000,636458,4
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8819,Cash à Usage Multiple,37299511,1998570,5
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8816,Coordination,6712634,1823347,27
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8812,"Eau Potable, Assainissement et Hygiène",71938415,2115154,3
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8811,Education,61727200,4587190,7
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8817,Logistique,21100000,,
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8813,Nutrition,40667320,4032060,10
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8818,Protection,70625000,4565711,6
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8814,Santé,69200000,1255533,2
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,8815,Sécurité Alimentaire,423500000,4079547,1
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,,Not specified,,3775078,
HTI,1503,Haiti Besoins Humanitaires et Plan de Réponse 2026,HHTI26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,13871,
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,7865,Abris et BNA,78000000,13431977,17
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8107,CCCM,12300000,3793829,31
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8116,Cash à Usage Multiple,26600000,5562935,21
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8108,Coordination,8293000,9387345,113
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8109,"Eau Potable, Assainissement et Hygiène",87000000,13689677,16
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8111,Logistique,19800000,18114099,91
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8112,Nutrition,39900000,6353682,16
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8113,Protection,106140271,21334528,20
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8114,Santé,43500000,14188291,33
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8115,Sécurité alimentaire,425000000,82750131,19
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,8110,Éducation,61626718,16115207,26
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,,Not specified,,23630637,
HTI,1257,Haiti Besoins Humanitaires et Plan de Réponse 2025,HHTI25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,8027160,
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7336,Abris et ANA,55705000,12675074,23
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7337,CCCM,4500002,3845021,85
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7606,Cash à Usage Multiple,,8987769,
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7338,Coordination,4200000,3716976,88
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7339,"Eau Potable, Assainissement et Hygiène",84300000,31404951,37
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7341,Logistique,17184000,10988051,64
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7342,Nutrition,32499165,18578043,57
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7343,Protection,67639185,22628294,33
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7344,Santé,37300000,25772596,69
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7345,Sécurité alimentaire,340000000,136331488,40
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,7340,Éducation,30440000,9995572,33
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,,Not specified,,10210314,
HTI,1178,Haïti Besoins Humanitaires et Plan de Réponse 2024,HHTI24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,2000000,
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,6856,Abris et ANA,57772400,10857596,19
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7191,CCCM,3327600,2707191,81
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7036,Coordination,4100000,4861083,119
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7030,"Eau Potable, Assainissement et Hygiène",64435640,23349437,36
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7031,Logistique,15750000,12369611,79
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7032,Nutrition,31665660,12482120,39
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7033,Protection,42134610,28329657,67
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7034,Santé,30671803,20488569,67
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7035,Sécurité Alimentaire,420000000,118673028,28
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,7029,Éducation,50000000,10625390,21
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,,Not specified,,2728117,
HTI,1121,Haïti Plan de Réponse Humanitaire 2023,HHTI23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,500000,
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6603,Abris et ANA,54310800,3920526,7
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6611,Coordination,1900000,7452147,392
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6605,"Eau Potable, Assainissement et Hygiène",19268191,4109285,21
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6606,Logistique,12370000,18445906,149
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6607,Nutrition,15225494,6131192,40
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6608,Protection,24414665,11159798,46
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6609,Santé,20458500,9008166,44
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6610,Sécurité alimentaire,198618084,98669424,50
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,6604,Éducation,26600000,5868315,22
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,,Not specified,,8935858,
HTI,1096,Haïti Plan de Réponse Humanitaire 2022,HHTI22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,19166282,
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,7027,Accès et logistique,18939040,2113888,11
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,7026,Nutrition,2600000,1283137,49
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,7025,Protection,9565160,0,0
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,7024,Santé,24061598,4152802,17
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,7023,Sécurité alimentaire,71932380,,
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,7022,WASH,18502056,5364712,29
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,,Not specified,,562426,
HTI,1147,Haïti Choléra+ Appel Éclair 2022,FHTI2223,2022-10-16,2023-04-15,2022,,Multiple clusters/sectors (shared),,923191,
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6064,Abris et ANA,10700000,586812,5
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6071,Coordination,1800000,786563,44
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6072,"Eau Potable, Assainissement et Hygiène",12000000,1063765,9
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6066,Logistique,8500000,2638347,31
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6067,Nutrition,5200000,1497680,29
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,5107,PROTECTION,,232718,
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6068,Protection,11395167,4756762,42
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6069,Santé,15000000,633644,4
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6070,Sécurité alimentaire,156000000,23880518,15
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,6065,Éducation,15000000,,
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,,Not specified,,6927215,
HTI,1043,Haïti Plan de Réponse Humanitaire 2021,HHTI21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,22471751,
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6291,"Coordination and Sector Services, AAP/CwC",300000,3543726,1181
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6287,Early Recovery,8000000,60533,1
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6286,Education,39000000,1500000,4
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6289,Emergency Telecommunications,540000,,
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6282,Food Security,40000000,12852908,32
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6281,Health,21155000,4318834,20
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6288,Logistics,7000000,16638854,238
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6290,Nutrition,12000000,0,0
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6283,Protection,7800000,1675698,21
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6285,Shelter/NFI,30000000,4830471,16
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,6284,WASH,21500000,7008848,33
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,,Not specified,,6828984,
HTI,1056,Haiti Earthquake Flash Appeal 2021,FHTI2122,2021-08-16,2022-02-15,2021,,Multiple clusters/sectors (shared),,18419123,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5101,ABRIS ET BIENS NON ALIMENTAIRES,13000000,,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5739,ABRIS ET BIENS NON ALIMENTAIRES COVID-19,2530000,,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5102,CHOLERA,6330000,,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5103,COORDINATION,1250000,300000,24
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5104,EDUCATION,5180000,1515000,29
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5738,EDUCATION COVID-19,9840000,,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5105,LOGISTIQUE,6300000,4393195,70
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5735,LOGISTIQUE COVID-19,550000,,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5587,Multi-Cluster COVID-19,105039433,16546283,16
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5106,NUTRITION,8910000,1383609,16
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5734,NUTRITION COVID-19,1100000,1155624,105
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5107,PROTECTION,18823880,3690587,20
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5733,PROTECTION COVID-19,5230000,133000,3
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5108,SANTÉ,5619722,3245776,58
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5736,SANTÉ COVID-19,2000000,3589596,179
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5109,SÉCURITÉ ALIMENTAIRE,249200000,97836073,39
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5110,WASH,13000000,6952571,53
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,5737,WASH COVID-19,18090000,2056583,11
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,,Not specified,,10498325,
HTI,920,Haïti Plan de Réponse Humanitaire 2020,HHTI20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4450,Abris et Biens non Alimentaires,18267443,3493307,19
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4451,Cholera,22797478,5415792,24
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4452,Coordination,813395,,
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4454,Education,4420106,33632,1
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4455,Logistique,1200000,1054807,88
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4456,Nutrition,1504000,1175710,78
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4457,Protection/CCCM,8837329,1569455,18
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4459,Santé,3994617,,
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4460,Sécurité Alimentaire,58852570,23612081,40
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,4462,WASH,5520689,2683602,49
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,,Not specified,,1693401,
HTI,679,Haïti Plan de Réponse Humanitaire 2019,HHTI19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,529902,
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4146,Abris et Biens non Alimentaires,103849307,3973888,4
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4149,CCCM,13695035,,
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4147,Cholera,21693502,3291282,15
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4148,Coordination,2034828,1115776,55
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4150,Education,2542273,,
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4152,Nutrition,2000000,1399954,70
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4153,Protection,7751044,,
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4154,Relèvement,10755097,59737,1
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4155,Santé,4903540,993561,20
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4156,Sécurité Alimentaire,76628636,14598189,19
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,4158,WASH,6346880,3140456,49
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,,Not specified,,1279247,
HTI,649,Haiti Humanitarian Response Plan 2018,HHTI18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,0,
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3440,Abris et Biens non Alimentaires,26798048,4158607,16
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3441,Cholera,34504905,4805949,14
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3442,Coordination,2226746,648263,29
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3443,DTM/CCCM,5497860,,
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3444,Education,6066984,2773117,46
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3445,Logistique,2050000,188986,9
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3446,Nutrition,4974500,783366,16
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3447,Protection,6937775,914936,13
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3448,Relèvement Immédiat et Moyens de Subsistance,4648310,,
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3449,Santé,25014380,1449259,6
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3450,Sécurité Alimentaire,60073356,43738771,73
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,3452,WASH,13430774,6069615,45
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,,Not specified,,11835511,
HTI,543,Haiti Humanitarian Response Plan 2017,HHTI17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3238,CCCM / Shelter,38236191,13214926,35
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3239,Coordination and Support Services,3163232,1433523,45
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3240,Early Recovery,3615700,1235657,34
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3241,Food Security,97331833,37692145,39
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3242,Health,12834185,3354363,26
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3243,Nutrition,7367376,1704270,23
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3244,Protection,20684652,4004160,19
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,3245,WASH,10553692,5755890,55
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,,Not specified,,73424,
HTI,506,Haiti Humanitarian Response Plan 2016,HHTI16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2044,Coordination and Support Services,1432242,482362,34
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2053,Displacement Tracking Matrix (DTM),1500000,309836,21
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2045,Early Recovery and Livelihoods,6560000,1177305,18
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2046,Education,7500000,2064741,28
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2051,Emergency Shelter and essential NFIs,17007002,9370675,55
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2047,"Food Security, Nutrition and Emergency Agriculture",56200000,27694962,49
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2048,Health,17219759,3833627,22
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2049,Logistics and Emergency Telecommunications,6317060,9307094,147
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2050,Protection,7225000,829004,11
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,2052,WASH,18065786,10619880,59
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,,Not specified,,20709752,
HTI,527,Haiti Hurricane Matthew Flash Appeal 2016,FHTI16,2016-10-10,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,2001,Coordination and support services,588500,,
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,2000,Food security,7468946,7927384,106
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,1997,Health,6419429,1778849,28
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,2002,Multisector for Migrants and Returnees.,357380,,
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,1999,Nutrition,992960,,
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,1998,Protection,3811471,848880,22
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,1996,WASH,5882076,2366305,40
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,,Not specified,,379363,
HTI,489,Haiti Urgent Request for Humanitarian Funding 2015,FHTI15,2015-08-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2520,CCCM/SHELTER,73463686,41539786,57
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2523,COORDINATION,3592856,2017034,56
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2519,FOOD SECURITY,19262855,11196742,58
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2522,HEALTH,11141858,10573736,95
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2524,LOGISTICS,700000,,
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2526,NUTRITION,6500000,1875100,29
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2527,PROTECTION,7319802,2618383,36
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,2521,WASH,35473896,19184021,54
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,,Not specified,,37461885,
HTI,432,Haiti Strategic Response Plan 2014,HHTI14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1480,CCCM/SHELTER/PROTECTION,39213553,25905619,66
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1483,COORDINATION AND TRANSITION,5505956,2366131,43
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1479,FOOD SECURITY AND NUTRITION,54246580,19200341,35
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1482,HEALTH,25567232,6052353,24
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1484,LOGISTICS AND ETC,0,,
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1486,PREPAREDNESS AND RESPONSE HURRICANE SEASON,6385781,2237433,35
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,1481,WASH,21424708,9732748,45
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,,Not specified,,7277010,
HTI,422,Haiti Humanitarian Action Plan 2013,CHTI13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1180,AGRICULTURE,9010664,4466152,50
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1191,CAMP COORDINATION AND CAMP MANAGEMENT (CCCM) AND SHELTER,41237308,15450901,37
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1181,COORDINATION AND SUPPORT SERVICES,5114572,1761226,34
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1182,EARLY RECOVERY,2105619,300000,14
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1183,EDUCATION,5602637,1825908,33
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1184,EMERGENCY TELECOMMUNICATIONS,391290,,
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1186,FOOD AID,15015000,9373749,62
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1185,HEALTH,12522038,5693551,45
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1187,LOGISTICS,4384450,,
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1188,NUTRITION,10348556,7647383,74
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1189,PROTECTION,19584916,10539636,54
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,1190,"WATER, SANITATION AND HYGIENE",25763760,12013669,47
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,,Not specified,,1239169,
HTI,385,Haiti 2012,CHTI12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,940,AGRICULTURE,18366376,1677917,9
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,941,CAMP COORDINATION AND CAMP MANAGEMENT (CCCM),48492400,17014412,35
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,942,COORDINATION AND SUPPORT SERVICES,7766098,5165332,67
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,943,EARLY RECOVERY,30910430,7189672,23
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,944,EDUCATION,10935564,11994206,110
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,945,EMERGENCY TELECOMMUNICATIONS,516201,516201,100
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,947,FOOD AID,44856277,30885541,69
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,946,HEALTH,75403346,50158828,67
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,948,LOGISTICS,10497860,12358231,118
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,949,NUTRITION,10157542,5716447,56
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,950,PROTECTION,17366209,9211916,53
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,951,SHELTER AND NON-FOOD ITEMS,31786731,12234546,38
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,952,"WATER, SANITATION AND HYGIENE",75335585,44772031,59
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,,Not specified,,11925647,
HTI,362,Haiti 2011,CHTI1011,2010-12-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1833,AGRICULTURE ,58818036,31521305,54
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1835,CAMP COORDINATION AND CAMP MANAGEMENT(CCCM),78779460,36451372,46
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1832,COORDINATION AND SUPPORT SERVICES ,21861148,22035943,101
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1831,EARLY RECOVERY ,140705800,56831793,40
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1830,EDUCATION ,87536872,86271684,99
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1823,EMERGENCY TELECOMMUNICATIONS,4433765,782460,18
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1829,FOOD AID,486742542,369441600,76
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1828,HEALTH ,140320179,104333941,74
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1827,LOGISTICS ,89843876,66153838,74
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1822,NUTRITION,48108992,46236487,96
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1826,PROTECTION ,71867732,44373768,62
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1825,SHELTER AND NON-FOOD ITEMS,162263354,107949945,67
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,1824,"WATER, SANITATION AND HYGIENE",110939574,98276438,89
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,,Not specified,,37859158,
HTI,337,Haiti Humanitarian Appeal (Revised) (January - December 2010),FHTI10,2010-01-12,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1725,AGRICULTURE,11500000,4423314,38
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1726,COORDINATION AND SUPPORT SERVICES,2750000,5463278,199
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1727,EARLY RECOVERY,30500000,4143645,14
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1728,EDUCATION,3100000,441982,14
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1735,EMERGENCY TELECOMMUNICATION SERVICES,716969,205502,29
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1729,FOOD ASSISTANCE,31239876,28744759,92
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1730,HEALTH,4046000,4434664,110
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1731,LOGISTICS,18794761,14415813,77
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1737,NUTRITION,3000000,1572748,52
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1732,PROTECTION,1910000,132680,7
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1733,SHELTER/NON FOOD ITEMS,9043185,5621392,62
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,1734,WATER AND SANITATION,4500000,1722131,38
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,,Not specified,,1911990,
HTI,286,Haiti Flash Appeal (Revised) 2008,FHTI0809,2008-09-01,2009-03-31,2008,,Multiple clusters/sectors (shared),,0,
HTI,155,Haiti  2004,FHTI04,2004-03-01,2004-08-31,2004,,Not specified,,15422992,
HTI,155,Haiti  2004,FHTI04,2004-03-01,2004-08-31,2004,,Multiple clusters/sectors (shared),,0,
HTI,160,Haiti Floods  2004,FHTI0405,2004-10-01,2005-03-31,2004,,Not specified,,17529992,
HTI,160,Haiti Floods  2004,FHTI0405,2004-10-01,2005-03-31,2004,,Multiple clusters/sectors (shared),,0,
HTI,125,Haiti (PIR) 2003,OHTI03,2003-03-01,2003-08-31,2003,,Not specified,,5433279,
HTI,125,Haiti (PIR) 2003,OHTI03,2003-03-01,2003-08-31,2003,,Multiple clusters/sectors (shared),,0,
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4343,Camp Management,6000000,0,0
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4345,Child Protection,1400000,947196,68
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4340,Early Recovery,2000000,785760,39
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4346,Education,1300000,1776332,137
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4341,Food Security and Livelihoods,3500000,2669305,76
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4339,Gender-Based Violence,2200000,1004264,46
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4348,Health,7000000,2015107,29
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4344,Logistics,6500000,2252962,35
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4347,Shelter,15600000,1774538,11
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,4342,Water Sanitation and Hygiene,5000000,4806226,96
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,,Not specified,,8703501,
IDN,669,Indonesia Central Sulawesi Earthquake Response Plan 2018,OIDN18,2018-10-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,3956799,
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1793,AGRICULTURE ,3250000,600000,18
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1802,COORDINATION AND SAFETY,470000,400000,85
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1794,EARLY RECOVERY ,4300000,1989115,46
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1795,EDUCATION,4484390,1590031,35
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1796,FOOD AND NUTRITION,2044903,1991584,97
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1797,HEALTH,2618000,1408270,54
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1798,LOGISTICS AND TELECOMMUNICATIONS,1997308,500000,25
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1799,PROTECTION,2211000,53500,2
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1800,SHELTER ,8650500,3100707,36
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,1801,"WATER, SANITATION AND HYGIENE",7010000,1396368,20
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,,Not specified,,2864238,
IDN,333,Indonesia West Sumatra Earthquake Humanitarian Response Plan 2009,FIDN09,2009-10-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
IDN,211,Indonesia Earthquake Response Plan 2006,FIDN06,2006-05-01,2006-11-30,2006,,Not specified,,42759643,
IDN,211,Indonesia Earthquake Response Plan 2006,FIDN06,2006-05-01,2006-11-30,2006,,Multiple clusters/sectors (shared),,0,
IDN,139,Indonesia 2004 ,CIDN04,2004-01-01,2004-12-31,2004,,Not specified,,12131906,
IDN,139,Indonesia 2004 ,CIDN04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
IDN,108,Indonesia 2003,CIDN03,2003-01-01,2003-12-31,2003,,Not specified,,30529963,
IDN,108,Indonesia 2003,CIDN03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
IDN,94,Joint Appeal - Solutions for East Timorese Refugees,OIDN02,2002-01-01,2002-12-31,2002,,Not specified,,16644761,
IDN,94,Joint Appeal - Solutions for East Timorese Refugees,OIDN02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
IDN,85,Indonesia 2002,CIDN02,2002-01-01,2002-12-31,2002,,Not specified,,12850221,
IDN,85,Indonesia 2002,CIDN02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
IDN,47,Maluku Crisis 2001,CIDN01,2001-01-01,2001-12-31,2001,,Not specified,,3321314,
IDN,47,Maluku Crisis 2001,CIDN01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
IDN,66,Maluku Crisis 2000,CIDN00,2000-03-01,2000-12-31,2000,,Not specified,,8155538,
IDN,66,Maluku Crisis 2000,CIDN00,2000-03-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
IDN,68,West Timor (Indonesia) Consolidated Inter Agency Appeal 2000,CIDN9900,1999-10-01,2000-12-31,2000,,Not specified,,21580886,
IDN,68,West Timor (Indonesia) Consolidated Inter Agency Appeal 2000,CIDN9900,1999-10-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,5618,Education COVID-19,825292,0,0
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,5623,Food Security COVID-19,6200000,7000000,113
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,5622,Health COVID-19,99552619,27933582,28
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,5621,Nutrition COVID-19,543875,,
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,5624,Protection COVID-19,7825785,17531187,224
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,5620,WASH COVID-19,2337110,2159091,92
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,,Not specified,,11158864,
IRN,987,Iran Intersectoral COVID-19 Response Plan 2020,OIRN20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,8299632,
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,4813,Early Recovery and Livelihoods,4700000,1112347,24
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,4815,Education,1550000,557414,36
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,4810,Health,5000000,1338169,27
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,4814,Protection,750000,,
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,4812,Shelter and Non-Food Items,7000000,1246872,18
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,4811,"Water, Hygiene and Sanitation (WASH)",6000000,730284,12
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,,Not specified,,5756352,
IRN,829,Islamic Republic of Iran Floods Response Plan 2019,OIRN19,2019-04-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,0,
IRN,153,Islamic Republic of Iran 2004 ,FIRN04,2004-01-01,2004-03-31,2004,,Not specified,,18993763,
IRN,153,Islamic Republic of Iran 2004 ,FIRN04,2004-01-01,2004-03-31,2004,,Multiple clusters/sectors (shared),,0,
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6475,Camp Coordination and Camp Management,15189719,1426255,9
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6484,Coordination and Common Services,15000000,9410366,63
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6476,Education,16965159,15886921,94
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6477,Emergency Livelihoods,10640400,27171343,255
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6478,Food Security,54439255,24966771,46
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6479,Health,46808394,61780643,132
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6483,Multi-Purpose Cash Assistance,28631422,36389927,127
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6480,Protection,131528882,60223300,46
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6481,Shelter and Non-Food Items,47427439,12218998,26
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,6482,"Water, Sanitation and Hygiene",33373677,25192792,75
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,,Not specified,,7981899,
IRQ,1083,Iraq Humanitarian Response Plan 2022,HIRQ22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,78882751,
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6017,Camp Coordination and Camp Management,22771930,1868206,8
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6012,Coordination and Common Services,15000000,9044352,60
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6014,Education,41880102,12544861,30
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6015,Emergency Livelihoods,24270400,12238272,50
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6016,Food Security,75620264,28192634,37
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6018,Health,75856210,30672049,40
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6021,Multi-Purpose Cash Assistance,78000000,16930705,22
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6013,Protection,160643331,68055311,42
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6019,Shelter and Non-Food Items,38927782,8110950,21
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,6020,"Water, Sanitation and Hygiene",74226784,28086918,38
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,,Not specified,,144434444,
IRQ,1035,Iraq Humanitarian Response Plan 2021,HIRQ21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,33726989,
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4954,Camp Coordination and Camp Management (CCM),1311600,2998850,229
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5576,Camp Coordination and Camp Management (CCM) COVID-19,24246526,1575457,6
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4955,Coordination and Common Services,15000000,10816881,72
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4956,Education,28367430,15368193,54
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5578,Education COVID-19,2558760,2729846,107
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4957,Emergency Livelihoods,15668000,25918765,165
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5585,Emergency Livelihoods COVID-19,10195200,2007228,20
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4958,Food Security,61980000,25274476,41
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5582,Food Security COVID-19,21160000,5809767,27
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4959,Health,58844029,26627905,45
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5577,Health COVID-19,65390000,23118336,35
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4961,Multi-Purpose Cash Assistance,43155297,10509879,24
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5581,Multi-Purpose Cash Assistance COVID-19,43000000,11717898,27
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4962,"Protection, Mine Action and Housing, Land and Property",44238173,45504830,103
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5580,"Protection, Mine Action and Housing, Land and Property COVID-19",53489133,4016511,8
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4963,Protection: Child Protection,34053733,11254348,33
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5579,Protection: Child Protection COVID-19,5122866,3288424,64
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4964,Protection: Gender Based Violence (GBV),19028570,14601849,77
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5586,Protection: Gender Based Violence (GBV) COVID-19,12582099,5157681,41
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4965,Shelter and Non-Food Items,43178533,10360000,24
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5583,Shelter and Non-Food Items COVID-19,7610000,0,0
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,4967,"Water, Sanitation and Hygiene",32556058,34996670,107
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,5584,"Water, Sanitation and Hygiene COVID-19",19432138,12322079,63
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,,Not specified,,215413631,
IRQ,866,Iraq Humanitarian Response Plan 2020,HIRQ20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,95133283,
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4362,Camp Coordination and Camp Management (CCCM),34470434,14871060,43
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4363,Coordination and Common Services,14851682,14579385,98
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4366,ETC,137000,137000,100
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4364,Education,35540043,21741149,61
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4365,Emergency Livelihoods,9337939,16705069,179
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4367,Food Security,114281363,41051393,36
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4368,Health,60930340,65187889,107
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4370,Multi-Purpose Cash Assistance,114837464,57462073,50
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4371,Protection,92775897,74200716,80
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4542,Protection: Child Protection,39977467,31348769,78
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4543,Protection: Gender Based Violence (GBV),33248068,17136437,52
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4557,RRM,890245,875184,98
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4373,Shelter and Non-Food Items,74354054,59222525,80
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,4374,Water Sanitation and Hygiene,75522143,60678494,80
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,,Not specified,,133956943,
IRQ,671,Iraq Humanitarian Response Plan 2019,HIRQ19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,71673549,
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4119,CCCM,25039043,11735907,47
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4120,Child Protection,22177235,11659142,53
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4121,Coordination and Common Services,15000000,12756988,85
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4124,ETC,1944505,,
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4122,Education,38010386,34239545,90
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4123,Emergency Livelihoods,3499826,883172,25
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4125,Food Security,150034721,59871552,40
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4126,Gender-Based Violence,16429551,6595307,40
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4127,Health,67384095,69376848,103
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4128,Logistics,2500000,858971,34
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4129,Multi-Purpose Cash Assistance,59951760,50965221,85
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4130,Protection,26393214,35918857,136
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4131,RRM,7000000,1826390,26
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4132,Shelter - NFI,63381024,31889585,50
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,4133,WASH,70000265,46307063,66
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,,Not specified,,140074767,
IRQ,634,Iraq Humanitarian Response Plan 2018,HIRQ18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,40018159,
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3453,CCCM,18694000,7074851,38
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3454,Coordination and Common Services,16089139,13947093,87
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3457,ETC,2701261,2398672,89
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3455,Education,69946877,24321751,35
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3456,Emergency Livelihoods - Social Cohesion,20031306,5513552,28
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3458,Food Security,235000000,146294409,62
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3459,Health,109641716,141714928,129
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3460,Logistics,11870344,2399664,20
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3461,Multi-Purpose Cash Assistance,61398275,24091979,39
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3462,Protection,106752112,99028484,93
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3463,RRM,18000000,5439938,30
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3464,Shelter - NFI,175313707,86357233,49
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,3465,WASH,139208327,91111825,65
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,,Not specified,,193504004,
IRQ,550,Iraq Humanitarian Response Plan 2017,HIRQ17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,94274486,
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3174,CCCM,14531916,3452068,24
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3182,Cluster not yet specified,,9730266,
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3181,Coordination and Common Services,19488139,15218024,78
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3180,ETC,1460504,600000,41
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3175,Education,82720392,22589027,27
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3176,Emergency Livelihoods-Social Cohesion,26528055,5643140,21
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3170,Food Security,238902522,111598849,47
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3171,Health,83739344,66270966,79
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3179,Logistics,2367150,2400000,101
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3177,Multi-Purpose Cash Assistance,38544827,18415658,48
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3169,Protection,70209079,56066215,80
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3178,RRM,21758260,17288740,79
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3173,Shelter-NFI,179624301,86386547,48
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,3172,WASH,80670254,63205185,78
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,,Not specified,,268748495,
IRQ,500,Iraq Humanitarian Response Plan 2016,HIRQ16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,50872,
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2031,CCCM,10000000,982483,10
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2034,Common Services and Coordination,500000,341533,68
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2033,ETC,1200000,,
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2032,Education,10000000,3777887,38
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2028,Food Assistance,50000000,29054887,58
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2029,Health,35000000,27846773,80
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2035,Logistics,5000000,,
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2026,Protection,25000000,2842457,11
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2036,Rapid Response Mechanism,2000000,500000,25
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2030,Shelter and NFI,110000000,20078036,18
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,2027,WASH,35000000,26549036,76
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,,Not specified,,166655762,
IRQ,523,Iraq Mosul Flash Appeal 2016,FIRQ16,2016-07-20,2016-10-01,2016,,Multiple clusters/sectors (shared),,0,
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3016,CAMP COORDINATION AND CAMP MANAGEMENT (CCCM),5009539,1108439,22
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3014,CLUSTER NOT YET SPECIFIED,200000,,
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3018,COORDINATION AND SUPPORT SERVICES,9507440,7556042,79
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3013,EDUCATION,67503583,11359087,17
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3017,EMERGENCY TELECOMMUNICATIONS,500267,2005140,401
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3008,FOOD SECURITY,249336332,172020051,69
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3010,HEALTH,60892875,28992565,48
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3011,LOGISTICS,3840013,3154540,82
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3019,Multi-purpose Cash Assistance,4999999,5925862,119
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3012,PROTECTION,78355662,27113947,35
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3020,RAPID RESPONSE MECHANISM,11999998,11493385,96
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3009,SHELTER/NFI,150142710,79540127,53
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3015,SOCIAL COHESION AND SUSTAINABLE LIVELIHOODS,9832402,5665760,58
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,3007,WASH,52164934,28061551,54
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,,Not specified,,134624465,
IRQ,484,Iraq Strategic Response Plan 2015,HIRQ15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2420,CAMP COORDINATION AND CAMP MANAGEMENT (CCCM),12340197,268817,2
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2416,COORDINATION AND SUPPORT SERVICES,3706576,4657624,126
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2415,EDUCATION,39864254,22770656,57
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2421,EMERGENCY TELECOMMUNICATIONS,1010639,763159,76
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2410,FOOD SECURITY,157670413,221753437,141
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2412,HEALTH,127393367,96459714,76
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2413,LOGISTICS,3206860,2372189,74
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2414,PROTECTION,101180963,71846019,71
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2411,SHELTER/NFI,570431335,188942263,33
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2419,SOCIAL COHESION AND SUSTAINABLE LIVELIHOODS,22857853,8926800,39
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,2409,WASH,73614325,43676411,59
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,,Not specified,,126436183,
IRQ,405,Iraq Strategic Response Plan 2014,HIRQ14,2014-04-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2223,Agriculture and Food Security Sector Outcome Team,94522576,20744696,22
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2224,Coordination and Support Services,5267084,5486067,104
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2225,Education Sector Outcome Team,17086781,2575640,15
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2226,Health and Nutrition Sector Outcome Team,16474974,7609927,46
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2227,Protection Sector Outcome Team,20438125,2716658,13
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2228,Shelter Sector Outcome Team,12809078,1508287,12
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,2229,"Water, Sanitation and Hygiene Sector Outcome Team",21126495,3648670,17
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,,Not specified,,6823708,
IRQ,341,Iraq Humanitarian Action Plan 2010,CIRQ10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
IRQ,291,Iraq and the region 2009,RIRQ09,2009-01-01,2009-12-31,2009,,Not specified,,433041877,
IRQ,291,Iraq and the region 2009,RIRQ09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,455,AGRICULTURE / FOOD SECURITY SECTOR OUTCOME TEAM,8097880,1364780,17
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,453,COORDINATION AND SUPPORT SERVICES SECTOR OUTCOME TEAM,7086360,7405202,104
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,454,EDUCATION SECTOR OUTCOME TEAM,19790238,4546269,23
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,456,FOOD SECTOR OUTCOME TEAM,98951283,83363651,84
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,457,HEALTH AND NUTRITION SECTOR OUTCOME TEAM,32971414,19600219,59
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,459,HOUSING  / SHELTER SECTOR OUTCOME TEAM,39727155,25694931,65
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,458,PROTECTION / HUMAN RIGHTS / RULE OF LAW SECTOR OUTCOME TEAM ,25989158,17750737,68
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,452,SECTOR OUTCOME TEAM NOT YET SPECIFIED ,20000000,69990529,350
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,460,WATER AND SANITATION SECTOR OUTCOME TEAM,21640233,15664672,72
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,,Not specified,,-51016908,
IRQ,273,Iraq 2008,CIRQ08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
IRQ,256,Iraq Health Sector Appeal 2007: Meeting the Health Needs of Iraqis Displaced in Neighbouring Countries,OIRQ0708,2007-10-01,2008-12-31,2007,,Not specified,,1557135,
IRQ,256,Iraq Health Sector Appeal 2007: Meeting the Health Needs of Iraqis Displaced in Neighbouring Countries,OIRQ0708,2007-10-01,2008-12-31,2007,,Multiple clusters/sectors (shared),,0,
IRQ,122,Iraq Crisis 2003,FIRQ03,2003-04-01,2003-12-31,2003,,Not specified,,2019776857,
IRQ,122,Iraq Crisis 2003,FIRQ03,2003-04-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
JOR,1010,Jordan Intersectoral COVID-19 Response Plan 2020,OJOR20,2020-05-01,2020-12-31,2020,5832,Education COVID-19,600000,,
JOR,1010,Jordan Intersectoral COVID-19 Response Plan 2020,OJOR20,2020-05-01,2020-12-31,2020,5833,Health COVID-19,52045731,320251,1
JOR,1010,Jordan Intersectoral COVID-19 Response Plan 2020,OJOR20,2020-05-01,2020-12-31,2020,5831,Multi-sector COVID-19,200000,2148882,1074
JOR,1010,Jordan Intersectoral COVID-19 Response Plan 2020,OJOR20,2020-05-01,2020-12-31,2020,,Not specified,,15835144,
JOR,1010,Jordan Intersectoral COVID-19 Response Plan 2020,OJOR20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,6875,Coordination and Common Services,2344227,588785,25
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7070,Education,63500000,10755131,17
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7064,Food Security and Livelihoods,122336241,97831982,80
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7068,Health,60315686,14531075,24
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7066,Nutrition,75000000,43369877,58
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7065,Protection,32553996,15603371,48
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7109,Refugee Response,43000000,139319134,324
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7108,Shelter,1000000,639917,64
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,7067,Water Sanitation and Hygiene (WASH),51775074,36138604,70
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,,Not specified,,5761710,
KEN,1137,Kenya Drought Response Plan 2023,FKEN23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,7485192,
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6703,Coordination and Common Services,300000,2673833,891
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6710,Education,32500000,3169041,10
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6704,Food Security and Livelihoods,100556862,97463959,97
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6708,Health,26600000,6647392,25
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6709,Multisector,3652480,8395738,230
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6706,Nutrition,66194668,43626100,66
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6705,Protection,14023035,4558593,33
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,6707,Water Sanitation and Hygiene (WASH),45814542,12906951,28
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,,Not specified,,4011047,
KEN,1105,Kenya Drought Flash Appeal 2022,FKEN22,2022-01-01,2022-10-31,2022,,Multiple clusters/sectors (shared),,8518325,
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6648,Coordination and Common Services,38222,,
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6390,Education,1531377,1874725,122
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6385,Food Security and Livelihoods,29669828,5660510,19
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6388,Health,4591413,1961450,43
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6389,Multisector,3652480,210011,6
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6386,Nutrition,19052927,4873774,26
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6391,Protection,1054912,2197682,208
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,6387,Water Sanitation and Hygiene (WASH),10158121,6533058,64
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,,Not specified,,1388559,
KEN,1073,Kenya Drought Flash Appeal 2021,FKEN21,2021-10-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,4835726,
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5773,Coordination & Common services COVID-19,6933180,,
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5764,Education COVID-19,23741993,2897372,12
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5765,Food Security COVID-19,94779832,21216052,22
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5766,Health COVID-19,56489308,8352242,15
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5770,Multi-sector Cash/Social Protection COVID-19,34545000,1800000,5
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5767,Nutrition COVID-19,22615294,0,0
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5768,Protection - Child Protection COVID-19,2719250,0,0
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5769,Protection - GBV COVID-19,1452000,,
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5771,Refugees Multi-Sector COVID-19,,580640,
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,5772,WASH COVID-19,11594827,10305986,89
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,,Not specified,,17573861,
KEN,1000,Kenya Intersectoral COVID-19 Response Plan 2020,OKEN20,2020-01-05,2020-12-31,2020,,Multiple clusters/sectors (shared),,2298750,
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3548,Agriculture and Livelihood,17838699,1640499,9
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,4145,Coordination,100000,136274,136
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3550,Early Recovery,4500000,,
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3549,Education,1757920,2279646,130
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3551,Food Security,38692642,83470390,216
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3552,Health,4331819,1627619,38
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3553,Nutrition,29751568,41800199,140
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3554,Protection,5290500,1240941,23
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,3555,WASH,17602111,14052201,80
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,,Not specified,,11439744,
KEN,589,Kenya Flash Appeal 2017,FKEN17,2017-02-10,2017-11-30,2017,,Multiple clusters/sectors (shared),,0,
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1320,AGRICULTURE AND LIVESTOCK,16653262,3101511,19
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1321,COORDINATION,4139814,2665604,64
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1322,EARLY RECOVERY,19106845,1218871,6
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1323,EDUCATION,3296235,1150000,35
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1324,FOOD ASSISTANCE,118731589,126149620,106
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1325,HEALTH,8637632,3978150,46
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1326,MULTI-SECTOR ASSISTANCE TO REFUGEES,414044165,200602196,48
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1327,NUTRITION,35015036,24942675,71
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1328,PROTECTION,6433820,2432149,38
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1330,SHELTER AND NON-FOOD ITEMS,11097257,1679502,15
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,1329,"WATER, SANITATION AND HYGIENE",26156127,3243751,12
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,,Not specified,,1298718,
KEN,406,Kenya Emergency Humanitarian Response Plan 2013,CKEN13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1029,AGRICULTURE AND LIVESTOCK,35477768,9455741,27
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1030,COORDINATION,3925199,3430796,87
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1031,EARLY RECOVERY,23580953,2818142,12
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1032,EDUCATION,5045934,2459169,49
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1033,FOOD AID,243088222,228651429,94
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1034,HEALTH,9071512,5847041,64
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1035,MULTI-SECTOR ASSISTANCE TO REFUGEES,406889412,259558062,64
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1036,NUTRITION,33633425,17269671,51
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1037,PROTECTION,9868047,1746367,18
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,1038,"WATER, SANITATION AND HYGIENE",26227168,6160561,23
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,,Not specified,,7626162,
KEN,373,2012+ Kenya Emergency Humanitarian Response Plan,CKEN12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,843,AGRICULTURE AND LIVESTOCK,33153036,8101399,24
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,852,COORDINATION,2593169,2188590,84
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,851,EARLY RECOVERY,8333512,3473754,42
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,849,EDUCATION,3199360,518939,16
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,848,FOOD AID,217729907,189064814,87
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,850,HEALTH,16696699,6069300,36
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,847,MULTI-SECTOR ASSISTANCE TO REFUGEES,367629132,257828610,70
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,846,NUTRITION,65579127,42672182,65
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,845,PROTECTION,9174951,918297,10
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,844,"WATER, SANITATION AND HYGIENE",17729257,7165273,40
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,,Not specified,,14437761,
KEN,353,2011+ Kenya Emergency Humanitarian Response Plan,CKEN1113,2011-01-01,2013-12-31,2011,,Multiple clusters/sectors (shared),,0,
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,758,AGRICULTURE AND LIVESTOCK,22461906,6010116,27
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,748,COORDINATION ,4411136,3683818,84
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,749,EARLY RECOVERY ,16672290,7473332,45
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,750,EDUCATION ,3842628,593203,15
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,751,FOOD AID,180649609,159179607,88
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,752,HEALTH,19511452,7851690,40
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,753,MULTI-SECTOR ASSISTANCE FOR REFUGEES,301695134,180580058,60
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,754,NUTRITION,28314933,22883379,81
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,755,PROTECTION,4341087,1319882,30
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,756,SHELTER AND NFI,1021814,449354,44
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,757,"WATER, SANITATION AND HYGIENE",20622564,8446634,41
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,,Not specified,,817479,
KEN,326,Kenya Emergency Humanitarian Response Plan 2010,CKEN10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,575,Coordination,5700000,4116964,72
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,583,Early recovery and food security ,259461,8757411,3375
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,584,Education,,1749000,
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,577,Food aid ,256599209,257877257,100
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,576,Health,677002,4293643,634
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,581,Multi-Sector (refugees),197449750,154999839,79
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,578,Nutrition,4947232,13979230,283
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,579,Protection,0,4653989,
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,580,Shelter and CCM,,22273089,
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,582,"Water, sanitation and hygiene",4007285,10889919,272
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,,Not specified,,6754666,
KEN,302,Kenya Emergency Humanitarian Response Plan 2009,CKEN09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1661,CAMP COOR. AND CAMP MGMT,11395657,8667757,76
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1663,COORDINATION,2527221,1425492,56
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1664,EARLY RECOVERY AND FOOD SECURITY,32489273,9581803,29
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1665,EDUCATION,5814829,1571403,27
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1666,EMERGENCY TELECOMMUNICATIONS,897230,541724,60
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1667,FOOD,99969328,86106659,86
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1668,HEALTH,7065699,4450474,63
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1669,LOGISTICS,636920,453674,71
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1670,NUTRITION,5105200,2965696,58
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1671,PROTECTION,7723681,4858244,63
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1672,SHELTER AND NON-FOOD ITEMS,23544473,10783893,46
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,1673,"WATER, SANITATION & HYGIENE",10398890,4920037,47
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,,Not specified,,569013,
KEN,271,Kenya Emergency Humanitarian Response Plan (Revised) 2008,FKEN08,2008-01-01,2008-07-01,2008,,Multiple clusters/sectors (shared),,0,
KEN,218,Kenya 2006,FKEN0607,2006-10-16,2007-04-15,2006,,Not specified,,36914174,
KEN,218,Kenya 2006,FKEN0607,2006-10-16,2007-04-15,2006,,Multiple clusters/sectors (shared),,0,
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1497,CAMP COOR. AND CAMP MGMT,6000000,,
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1498,COORDINATION AND SUPPORT SERVICES,610000,,
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1499,EDUCATION,400000,,
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1500,FOOD,19276656,28303756,147
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1501,HEALTH,5566919,1710840,31
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1502,LIVELIHOOD,6600000,2220412,34
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1503,LOGISTICS,6000000,,
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1504,NUTRITION,2088500,588500,28
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1505,PROTECTION,578690,178690,31
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,1506,WATER & SANITATION,6623874,1623874,25
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,,Not specified,,717312,
KEN,234,Kenya: 2006 November Floods,FKEN06,2006-11-22,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
KEN,157,Kenya  2004,FKEN04,2004-07-01,2004-12-31,2004,,Not specified,,46115017,
KEN,157,Kenya  2004,FKEN04,2004-07-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
KEN,93,Kenya Drought Donor Alert 2002,OKEN02,2002-01-01,2002-12-31,2002,,Not specified,,19891797,
KEN,93,Kenya Drought Donor Alert 2002,OKEN02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
KEN,71,Kenya Drought 2001,OKEN01,2001-01-01,2001-12-31,2001,,Not specified,,114513292,
KEN,71,Kenya Drought 2001,OKEN01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1852,COMMUNITY RESTORATION,6192557,858152,14
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1857,COORDINATION SUPPORT SERVICES,1565106,1961107,125
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1856,EDUCATION,3338747,1301051,39
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1848,FOOD SECURITY AND AGRICULTURE,33148958,23363570,70
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1855,HEALTH,3885616,1517358,39
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1853,LOGISTICS,1384800,687455,50
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1850,PROTECTION,13202917,12447329,94
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1849,SHELTER,22240329,15395766,69
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1854,TELECOMMUNICATIONS,391032,249994,64
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1851,WATER SANITATION AND HYGIENE,2075289,28622,1
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,1859,WITHDRAWN PROJECTS,6806501,6809201,100
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,,Not specified,,3998003,
KGZ,344,Kyrgyzstan Flash Appeal (Revised) (June 2010 - June 2011),FKGZ1011,2010-06-01,2011-06-30,2010,,Multiple clusters/sectors (shared),,0,
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,1747,Child Protection / Education,714000,307262,43
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,1750,Coordination,279298,282298,101
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,1749,Food Security ,10900000,7191689,66
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,1745,Health ,1319000,54000,4
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,1748,Shelter,907668,149122,16
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,1746,"Water, Sanitation and Hygiene",631815,4815,1
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,,Not specified,,,
KGZ,308,Kyrgyzstan Flash Appeal (Revised) 2008,FKGZ0809,2008-12-01,2009-05-31,2008,,Multiple clusters/sectors (shared),,0,
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1808,COORDINATION ,50000,,
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1810,EARLY RECOVERY,900000,125000,14
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1806,EDUCATION ,430000,99510,23
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1804,FOOD SECURITY,6972122,6910138,99
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1805,"HEALTH, NUTRITION AND WATER, SANITATION & HYGIENE",2534714,1452432,57
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1807,PROTECTION,1020000,558396,55
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,1809,SHELTER,902000,417942,46
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,,Not specified,,,
LAO,334,Lao PDR Flash Appeal (Revised) (October 2009 - April 2010),FLAO0910,2009-10-01,2010-04-30,2009,,Multiple clusters/sectors (shared),,0,
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2162,AGRICULTURAL RECOVERY,1600000,495322,31
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2168,EARLY RECOVERY,971000,110000,11
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2166,EDUCATION,350045,558183,159
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2161,FOOD SECURITY,3000000,1593375,53
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2163,HEALTH AND NUTRITION,1458718,566399,39
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2167,PROTECTION,388724,119724,31
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2165,SHELTER,131610,,
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,2164,WATER AND SANITATION,1335028,853954,64
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,,Not specified,,225067,
LAO,301,Lao PDR Joint Appeal for Flood Recovery and Rehabilitation 2008,OLAO0809,2008-10-01,2009-11-30,2008,,Multiple clusters/sectors (shared),,0,
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8229,Basic Assistance,40000000,32938190,82
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8240,Coordination & Common Services,1250000,4622876,370
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8230,Education,13900000,19013579,137
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8231,Food Security & Agriculture,112000000,34541680,31
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8232,Health,46500000,75468519,162
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8239,Logistics,4700000,132017,3
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8233,Nutrition,6800000,4512026,66
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8234,Protection,27000000,20140273,75
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8235,Shelter,39325000,1989639,5
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8236,Site Management and Coordination,5382000,,
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8237,Social Stability,14500000,867328,6
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,8238,"Water, Sanitation And Hygiene (WASH)",60000000,24359323,41
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,,Not specified,,55350663,
LBN,1286,Lebanon Flash Appeal 2025,FLBN25,2025-01-01,2025-03-31,2025,,Multiple clusters/sectors (shared),,14742775,
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7743,Basic Assistance,47000000,17385490,37
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7753,Coordination & Common Services,1250000,4790011,383
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7766,ETC,200000,200000,100
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7744,Education,15400000,22756590,148
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7745,Food Security & Agriculture,131000000,143044467,109
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7746,Health,40000000,65724048,164
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7752,Livelihoods,11245000,,
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7751,Logistics,10800000,3604484,33
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7747,Nutrition,7900000,2455948,31
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7748,Protection,41650000,34583855,83
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7749,Shelter,44500000,29504320,66
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7763,Site Management and Coordination,8400000,1000000,12
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7755,Social Stability,28000000,1049077,4
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,7750,WASH,38400000,15598935,41
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,,Not specified,,47297035,
LBN,1210,Lebanon Flash Appeal 2024,FLBN24,2024-10-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,16080859,
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,7072,Coordination and Common Services,1517357,4514479,298
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,7073,Education,21912953,14997763,68
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,6865,Health,67019832,18556201,28
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,7076,Migrants,12410940,7579006,61
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,7071,Nutrition,11312911,5730893,51
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,7075,Protection,37865803,20135007,53
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,7074,WASH,48163744,9283812,19
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,,Not specified,,32208028,
LBN,1134,Lebanon Emergency Response Plan 2023,OLBN23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,0,
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6638,CP & GBV,46564944,14648229,31
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6634,Education,13033808,12183669,93
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6633,Food Security,156129646,134008507,86
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6631,Health,111082842,79566228,72
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6637,Logistics,1002407,3998359,399
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6636,Migrants,9529739,5496522,58
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6632,Nutrition,14413109,2137140,15
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,6635,WASH,26419372,13679000,52
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,,Not specified,,64992312,
LBN,1099,Lebanon Emergency Response Plan 2022,OLBN22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,587923,
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6278,CP & GBV,12471478,6775811,54
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6206,Education,13949956,7216681,52
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6205,Food Security,48870354,48806128,100
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6203,Health,55047158,27478096,50
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6292,Logistics,10000000,4496422,45
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6279,Migrants,8470261,3315826,39
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6204,Nutrition,10586891,3538301,33
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,6207,WASH,8300808,17747282,214
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,,Not specified,,16302176,
LBN,1050,Lebanon Emergency Response Plan 2021,OLBN2122,2021-08-03,2022-07-31,2021,,Multiple clusters/sectors (shared),,0,
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,5834,Education,18472477,16142851,87
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,5826,Food Security,52562099,51520543,98
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,5828,Health,33376528,15597791,47
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,5827,Protection,23943553,3314218,14
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,5829,Shelter,65418765,38720774,59
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,5825,WASH,2835720,1152771,41
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,,Not specified,,32791852,
LBN,1009,Lebanon Flash Appeal 2020,FLBN20,2020-08-05,2020-11-13,2020,,Multiple clusters/sectors (shared),,5809921,
LBN,988,Lebanon Intersectoral COVID-19 Response Plan 2020,OLBN20,2020-05-01,2020-12-31,2020,5625,Pandemic response COVID-19,136500000,53036845,39
LBN,988,Lebanon Intersectoral COVID-19 Response Plan 2020,OLBN20,2020-05-01,2020-12-31,2020,,Not specified,,51625744,
LBN,988,Lebanon Intersectoral COVID-19 Response Plan 2020,OLBN20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2104,COORDINATION AND SECURITY,914286,933331,102
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2101,EDUCATION,1895264,1594608,84
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2097,FOOD,2542152,1378967,54
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2102,HEALTH,1682216,1657975,99
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2105,IMMEDIATE POST-CONFLICT SUPPORT,555000,,
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2098,NON-FOOD ITEMS,1989231,1390815,70
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2106,OPERATIONAL SUPPORT,371850,508340,137
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2103,PROTECTION,327600,342023,104
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2099,SHELTER,860250,2645566,308
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,2100,WATER AND SANITATION,1745620,1798358,103
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,,Not specified,,8044970,
LBN,246,Lebanon Crisis Appeal 2007,OLBN07,2007-06-04,2007-09-03,2007,,Multiple clusters/sectors (shared),,0,
LBN,214,Lebanon Crisis 2006,FLBN06,2006-07-24,2006-10-23,2006,,Not specified,,118959965,
LBN,214,Lebanon Crisis 2006,FLBN06,2006-07-24,2006-10-23,2006,,Multiple clusters/sectors (shared),,0,
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5631,Education COVID-19,3000000,,
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5630,Food Security COVID-19,20000000,0,0
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5629,Health COVID-19,17500000,4324148,25
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5628,Logistics COVID-19,4500000,,
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5626,Nutrition COVID-19,2000000,,
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5627,Protection COVID-19,6000000,0,0
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,5632,WASH COVID-19,4000000,1000000,25
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,,Not specified,,1515718,
LBR,989,Liberia Intersectoral COVID-19 Response Plan 2020,OLBR20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,668052,
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1177,AGRICULTURE,5709978,400000,7
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1179,COORDINATION AND SUPPORT SERVICES,866244,,
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1174,EDUCATION,3700000,1403880,38
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1169,FOOD AID,19901886,14079405,71
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1172,HEALTH,3882757,1149687,30
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1176,LOGISTICS,0,,
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1175,MULTISECTOR,47078128,13621499,29
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1170,NUTRITION,2926548,1750674,60
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1173,PROTECTION,6341304,2700396,43
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,1171,"WATER, SANITATION AND HYGIENE",7505336,2123476,28
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,,Not specified,,0,
LBR,384,Liberia 2012,CLBR12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
LBR,279,Liberia Critical Humanitarian Gaps 2008,OLBR08,2008-03-01,2008-12-31,2008,463,FOOD SECURITY,31773880,19534534,61
LBR,279,Liberia Critical Humanitarian Gaps 2008,OLBR08,2008-03-01,2008-12-31,2008,461,HEALTH,7643023,5065660,66
LBR,279,Liberia Critical Humanitarian Gaps 2008,OLBR08,2008-03-01,2008-12-31,2008,464,MULTI-SECTOR,1997400,,
LBR,279,Liberia Critical Humanitarian Gaps 2008,OLBR08,2008-03-01,2008-12-31,2008,462,"WATER, SANITATION AND HYGIENE",2394519,1604068,67
LBR,279,Liberia Critical Humanitarian Gaps 2008,OLBR08,2008-03-01,2008-12-31,2008,,Not specified,,987980,
LBR,279,Liberia Critical Humanitarian Gaps 2008,OLBR08,2008-03-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,339,EDUCATION,1509978,1257337,83
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,340,FOOD SECURITY,7200000,4750527,66
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,341,HEALTH,20029952,122887,1
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,342,NUTRITION,1135000,4538380,400
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,343,PROTECTION,56897919,46006424,81
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,344,WATER & SANITATION,5958152,1940349,33
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,,Not specified,,10304520,
LBR,240,Liberia Common Humanitarian Action Plan 2007,CLBR07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
LBR,200,Liberia 2006,CLBR06,2006-01-01,2006-12-31,2006,,Not specified,,74761245,
LBR,200,Liberia 2006,CLBR06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
LBR,145,Liberia 2004,CLBR04,2004-01-01,2004-12-31,2004,,Not specified,,80218742,
LBR,145,Liberia 2004,CLBR04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
LBR,109,Liberia 2003,CLBR03,2003-01-01,2003-12-31,2003,,Not specified,,18441002,
LBR,109,Liberia 2003,CLBR03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
LBR,80,Liberia 2002,CLBR02,2002-01-01,2002-12-31,2002,,Not specified,,4676151,
LBR,80,Liberia 2002,CLBR02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7573,Coordination and Common Support,955000,2626022,275
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7569,Early Recovery,2928560,1829124,62
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7572,Education,,1096112,
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7568,Food Security and Livelihood,5144747,5375913,104
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7565,Health,4651928,6380338,137
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7571,Multi-Purpose Cash Assistance,3500000,129253,4
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7574,Nutrition,500000,,
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7567,Protection,7320000,6561538,90
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7566,Shelter and NFIs,7608000,4469277,59
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7579,Site Management,488476,,
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,7570,"Water, Sanitation & Hygiene",571129,6048313,1059
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,,Not specified,,2824119,
LBY,1196,Libya Flood Response Flash Appeal 2024,FLBY24,2024-01-01,2024-06-30,2024,,Multiple clusters/sectors (shared),,5587468,
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7413,Coordination and Common Support,500000,2146453,429
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7409,Early Recovery,1371440,,
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7408,Education,1532500,3489790,228
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7404,Food Security and Livelihood,5231750,5519451,105
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7403,Health,13675075,12637731,92
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7411,Multi-Purpose Cash Assistance,2000000,523436,26
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7412,Nutrition,150000,90822,61
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7405,Protection,4880000,5661011,116
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7407,Shelter and NFIs,5172000,5535774,107
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7578,Site Management,70000,,
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,7406,"Water, Sanitation & Hygiene",3149095,3170002,101
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,,Not specified,,5602348,
LBY,1184,Libya Flood Response Flash Appeal 2023,FLBY23,2023-09-14,2023-12-31,2023,,Multiple clusters/sectors (shared),,0,
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6311,"Common Services (Logistics, Coordination)",9484954,8355265,88
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6312,Education,2860334,259740,9
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6318,Emergency Telecommunications,821161,25000,3
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6313,Food Security,17470913,13183807,75
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6314,Health,27528489,32739191,119
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6320,Multi-Purpose Cash Assistance (MPCA),6540000,2584037,40
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6315,Protection,33274206,11496435,35
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6316,Shelter/NFIs,10116000,2370641,23
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,6317,WASH,5703216,1485752,26
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,,Not specified,,2109680,
LBY,1060,Libya Humanitarian Response Plan 2022,HLBY22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,19090257,
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5935,"Common Services (Logistics, Coordination)",14400000,10215377,71
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5950,Education,8000013,101110,1
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5956,Emergency Telecommunications,821659,10613,1
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5951,Food Security,25028269,22359439,89
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5952,Health,41052604,21732423,53
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5957,Multi-Purpose Cash Assistance (MPCA),13210126,1020290,8
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5953,Protection,60494158,42479657,70
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5954,Shelter/NFIs,13177899,10303622,78
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,5955,WASH,12937396,404882,3
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,,Not specified,,39080977,
LBY,1027,Libya Humanitarian Response Plan 2021,HLBY21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,2560000,
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5143,"Common Services (Logistics, Coordination)",550000,390308,71
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5574,"Common Services (Logistics, Coordination) COVID-19",13450000,8478386,63
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5192,Education,8000000,3700432,46
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5239,Emergency Telecommunications,0,,
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5569,Emergency Telecommunications COVID-19,1000000,116569,12
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5193,Food Security,8999904,5251751,58
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5741,Food Security COVID-19,6000000,1977042,33
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5700,HEALTH - COVID-19,16743800,17745281,106
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5194,Health,27960495,21560777,77
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5195,Multi-Purpose Cash Assistance,4999999,4283769,86
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5196,Protection,6632820,27765761,419
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5568,Protection COVID-19,2562979,7371895,288
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5197,Protection: Child Protection,6178694,4086597,66
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5570,Protection: Child Protection COVID-19,450000,429988,96
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5198,Protection: Gender Based Violence,6750000,3645292,54
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5199,Protection: Mine Action,6999996,3307870,47
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5571,Protection: Mine Action COVID-19,500000,,
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5200,Shelter/NFIs,4699482,5929057,126
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5572,Shelter/NFIs COVID-19,2300518,1962663,85
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5201,WASH,1417318,1940996,137
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,5573,WASH COVID-19,3650000,8222367,225
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,,Not specified,,6942900,
LBY,931,Libya Humanitarian Response Plan 2020,HLBY20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,3231129,
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4498,"Common Services (Logistics, ETC, Coordination)",16541590,8508688,51
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4495,Education,12235783,1376668,11
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4496,Food Security,24437138,4160652,17
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4492,Health,43501365,14674513,34
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4499,Multi-Purpose Cash Assistance,23195487,658327,3
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4493,Protection,53930305,28228916,52
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4497,Shelter/NFIs,18283438,5032938,28
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,4494,WASH,9499332,1189932,13
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,,Not specified,,31712879,
LBY,712,Libya Humanitarian Response Plan 2019,HLBY19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,4302108,
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4015,Coordination and Common Services,15911044,2240822,14
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4016,Education,5977399,19702,0
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4017,Food Security,26415323,5189839,20
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4018,Health,32929556,10353591,31
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4111,Multi-Sector,145842565,3498162,2
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4019,Protection,43844412,4389592,10
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4020,Shelter and NFIs,36793081,1915501,5
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,4021,WASH,5026722,621717,12
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,,Not specified,,49968643,
LBY,636,Libya Humanitarian Response Plan 2018,HLBY18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,0,
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3349,Coordination,5040551,1773255,35
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3350,Education,6661248,1558754,23
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3351,Food Security,24781500,17565726,71
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3352,Health,29134629,7667683,26
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3356,Multi-Sector,51197688,31967919,62
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3353,Protection,19781771,2010634,10
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3354,Shelter and Non-Food Items,10446139,9954534,95
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,3355,WASH,3969950,2696628,68
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,,Not specified,,32498197,
LBY,533,Libya Humanitarian Response Plan 2017,HLBY17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3029,Coordination and support services,774000,327869,42
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3028,Early Recovery,10178000,1000001,10
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3022,Education,4634000,713489,15
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3023,Food security,40483596,13005076,32
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3021,Health,41831050,15374436,37
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3024,Protection,18253743,8258708,45
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3027,Refugee and migrant response,43693133,15422436,35
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3025,Shelter and NFIs,10043082,6075038,60
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,3026,WASH,2576200,999994,39
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,,Not specified,,6174609,
LBY,487,Libya Humanitarian Response Plan 2015-2016,HLBY1516,2015-10-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,2043,Education,737950,,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,2040,Food Security,986000,,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,2038,Health,1512165,499057,33
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,2039,Protection,5450000,,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,2041,Shelter and Non-Food Items,1094000,,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,2042,"Water, Sanitation and Hygiene",896256,,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,,Not specified,,,
LBY,524,Libya Sirt Flash Appeal 2016,FLBY16,2016-08-26,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,2737,Early Recovery,4000000,,
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,2738,Education,950000,182934,19
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,2736,Food Security,15000000,6018211,40
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,2739,Health,5800000,1724141,30
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,2740,Protection,9988580,4233354,42
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,,Not specified,,,
LBY,454,Libya Humanitarian Appeal 2014- 2015,HLBY1415,2014-10-01,2015-05-31,2015,,Multiple clusters/sectors (shared),,0,
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8680,Early Recovery,3300000,,
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8674,Education,2000000,1527235,76
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8675,"Food Security, Agriculture and Nutrition",17700000,2442121,14
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8676,Health,2000000,645893,32
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8677,Protection,1800000,1167222,65
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8678,Shelter/NFI/CCCM,4500000,35286,1
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,8679,WASH,4000000,510852,13
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,,Not specified,,1374683,
LKA,1565,Sri Lanka Humanitarian Priorities Plan Cyclone Ditwa 2026,OLKA2526,2025-12-11,2026-04-30,2026,,Multiple clusters/sectors (shared),,0,
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,7028,Agriculture & Livelihoods,23263980,34061282,146
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,6725,Education,4986336,212501,4
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,6722,Food Security,76536471,50184741,66
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,6724,Health,9650000,3935345,41
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,6726,Nutrition,29409341,24318992,83
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,6723,Protection,4091292,8807272,215
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,6727,WASH,1755233,2678845,153
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,,Not specified,,2627265,
LKA,1107,Sri Lanka Multi-Dimensional Crisis Humanitarian Needs and Priorities 2022,OLKA22,2022-06-09,2022-12-31,2022,,Multiple clusters/sectors (shared),,2695481,
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2266,CIVIL ADMINISTRATION AND NATIONAL PROTECTION MECHANISMS,22148068,9845749,44
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2267,EDUCATION AND SPORTS,5237225,,
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2268,"FOOD SECURITY, AGRICULTURE, LIVELIHOOD",42021999,12583199,30
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2269,HEALTH AND NUTRITION,3849816,272727,7
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2270,MINE ACTION,28626500,391174,1
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2271,SECURITY,609411,,
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2272,SHELTER / NFI / PERMANENT HOUSING,39632058,16880000,43
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,2273,WASH,4993431,200000,4
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,,Not specified,,,
LKA,389,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2012,OLKA12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,1876,EDUCATION AND SPORTS,2270297,929505,41
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,1877,"FOOD SECURITY, AGRICULTURE, LIVELIHOOD",25757839,15072687,59
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,1875,HEALTH AND NUTRITION,3459843,879993,25
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,1880,LOGISTICS,49240,49240,100
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,1873,SHELTER / NFI / PERMANENT HOUSING,8330868,4664879,56
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,1874,WASH,6490393,5030231,78
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,,Not specified,,,
LKA,364,Sri Lanka Floods Flash Appeal (Revised) (January - June 2011),FLKA11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2254,CIVIL ADMINISTRATION AND NATIONAL PROTECTION MECHANISMS,26479308,3738525,14
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2258,ECONOMIC RECOVERY AND INFRASTRUCTURE,4000000,,
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2251,EDUCATION AND SPORTS,20117453,5751532,29
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2252,"FOOD SECURITY, AGRICULTURE, LIVELIHOOD",90759212,48258735,53
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2253,HEALTH AND NUTRITION,17857764,1223663,7
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2257,MINE ACTION,30672162,9572105,31
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2259,SECURITY,839668,,
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2255,SHELTER / NFI / PERMANENT HOUSING,76992228,22227359,29
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,2256,WASH,22028976,682277,3
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,,Not specified,,8079104,
LKA,360,Sri Lanka Joint Plan of Assistance to the Northern Province (JPA) 2011,OLKA11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2197,AGRICULTURE  ,23456408,5946682,25
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2202,COORDINATION AND SUPPORT SERVICES,8600368,4950068,58
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2198,ECONOMIC RECOVERY AND INFRASTRUCTURE,17752899,2252243,13
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2199,EDUCATION ,7478672,6392841,85
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2200,FOOD,80443507,68097468,85
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2201,HEALTH,12296252,3728160,30
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2209,MINE ACTION,14218410,7450726,52
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2204,NUTRITION,2596204,1076283,41
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2205,PROTECTION / HUMAN RIGHTS / RULE OF LAW ,20557498,13739149,67
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2207,SHELTER / NFRI ,65512083,31370782,48
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,2208,WASH,36693064,3909166,11
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,,Not specified,,4911007,
LKA,328,Sri Lanka Common Humanitarian Action Plan 2010,CLKA10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,562,AGRICULTURE  (including FOOD SECURITY),14124128,2478644,18
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,563,ECONOMIC RECOVERY AND INFRASTRUCTURE,7216080,411184,6
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,564,EDUCATION,9353168,3338526,36
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,565,FOOD AID,86038721,91341571,106
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,566,HEALTH,15931636,5138530,32
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,567,"LOGISTICS, COORDINATION AND SUPPORT SERVICES",6882132,3924545,57
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,568,NUTRITION,6042842,3035617,50
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,569,PROTECTION / HUMAN RIGHTS / RULE OF LAW ,28803599,27918235,97
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,570,SECURITY,1090847,847310,78
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,571,SHELTER / NFRI / CAMP MANAGEMENT,54507224,34915775,64
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,572,WASH,40064255,19104902,48
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,,Not specified,,8302215,
LKA,297,Sri Lanka Common Humanitarian Action Plan 2009,CLKA09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2114,AGRICULTURE (INCLUDING FOOD SECURITY),8379129,3925596,47
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2115,ECONOMIC RECOVERY AND INFRASTRUCTURE,6297549,1540739,24
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2113,EDUCATION,6221118,2500495,40
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2110,FOOD AID,95078460,85437638,90
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2112,HEALTH,7653563,2005257,26
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2117,"LOGISTICS, SUPPORT AND COORDINATION",10530899,7045038,67
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2118,NON-STANDARD SECTOR NOT YET SPECIFIED,,12639394,
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2111,NUTRITION,3229575,1054304,33
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2107,PROTECTION/HUMAN RIGHTS/RULE OF LAW,16346602,12179524,75
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2116,SECURITY,889735,457962,51
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2108,SHELTER/NFRI/CAMP MANAGEMENT,36091027,18934044,52
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,2109,"WATER, SANITATION AND HYGIENE",7886805,5293728,67
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,,Not specified,,-14424693,
LKA,274,Sri Lanka Common Humanitarian Action Plan 2008,OLKA08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
LKA,238,Sri Lanka Common Humanitarian Action Plan 2007,CLKA07,2007-01-01,2007-06-30,2007,,Not specified,,100338132,
LKA,238,Sri Lanka Common Humanitarian Action Plan 2007,CLKA07,2007-01-01,2007-06-30,2007,,Multiple clusters/sectors (shared),,0,
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2055,COORDINATION,900000,1427775,159
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2056,EDUCATION,499000,,
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2057,EMERGENCY SHELTER,2976731,1342333,45
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2058,HEALTH,624000,540550,87
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2059,PROTECTION,2153269,2772650,129
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2060,RECOVERY & REINTEGRATION,35000,,
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,2061,WATER & SANITATION,660000,,
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,,Not specified,,13442742,
LKA,215,Sri Lanka Common Humanitarian Action Plan 2006,OLKA06,2006-09-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
LKA,101,Joint Strategy - Returned IDPs in Sri Lanka 2002,OLKA02,2002-01-01,2002-12-31,2002,,Not specified,,410000,
LKA,101,Joint Strategy - Returned IDPs in Sri Lanka 2002,OLKA02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,5318,EDUCATION,350000,,
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,5319,FOOD SECURITY,25243514,11660897,46
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,5320,HEALTH,771700,150002,19
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,5321,NUTRITION,2200000,195001,9
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,5322,PROTECTION,1079786,584028,54
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,5323,"WATER, SANITATION AND HYGIENE",4100000,555001,14
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,,Not specified,,588928,
LSO,948,Lesotho Flash Appeal 2019-2020,FLSO1920,2019-11-01,2020-04-30,2020,,Multiple clusters/sectors (shared),,0,
LSO,416,Lesotho Food Insecurity (September 2012 - March 2013),FLSO1213,2012-09-18,2013-03-25,2012,1929,COORDINATION,1000000,,
LSO,416,Lesotho Food Insecurity (September 2012 - March 2013),FLSO1213,2012-09-18,2013-03-25,2012,1927,FOOD SECURITY,33283870,22106397,66
LSO,416,Lesotho Food Insecurity (September 2012 - March 2013),FLSO1213,2012-09-18,2013-03-25,2012,1926,HEALTH AND NUTRITION,3318471,1511303,46
LSO,416,Lesotho Food Insecurity (September 2012 - March 2013),FLSO1213,2012-09-18,2013-03-25,2012,1928,PROTECTION,856397,187999,22
LSO,416,Lesotho Food Insecurity (September 2012 - March 2013),FLSO1213,2012-09-18,2013-03-25,2012,,Not specified,,,
LSO,416,Lesotho Food Insecurity (September 2012 - March 2013),FLSO1213,2012-09-18,2013-03-25,2012,,Multiple clusters/sectors (shared),,0,
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1588,AGRICULTURE,4500206,3916228,87
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1589,EARLY RECOVERY,1100000,,
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1590,FOOD,11100000,10791087,97
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1591,HEALTH,3339900,1388753,42
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1592,HEALTH,300000,,
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1593,PROTECTION,1275000,,
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,1594,WATER & SANITATION,1200000,1244250,104
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,,Not specified,,,
LSO,250,Lesotho Drought Flash Appeal 2007,FLSO0708,2007-07-28,2008-01-28,2007,,Multiple clusters/sectors (shared),,0,
LSO,126,Humanitarian Crisis in Southern Africa - LESOTHO (July 2003 - June 2004),CLSO0304,2003-07-01,2004-06-30,2003,,Not specified,,2308139,
LSO,126,Humanitarian Crisis in Southern Africa - LESOTHO (July 2003 - June 2004),CLSO0304,2003-07-01,2004-06-30,2003,,Multiple clusters/sectors (shared),,0,
LSO,97,Humanitarian Crisis in Southern Africa 2002 - LESOTHO,CLSO0203,2002-07-01,2003-06-30,2002,,Not specified,,1130382,
LSO,97,Humanitarian Crisis in Southern Africa 2002 - LESOTHO,CLSO0203,2002-07-01,2003-06-30,2002,,Multiple clusters/sectors (shared),,0,
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7484,Communication and Community Engagement,927150,,
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7483,Coordination and Common Services,832768,299400,36
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7485,Education,1771019,517066,29
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7492,Emergency Shelter and NFI,888424,225000,25
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7486,Food Security and Livelihoods,56414970,86683707,154
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7487,Health,2936162,4642409,158
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7491,Logistic,4084210,3384690,83
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7488,Nutrition,17106170,19407866,113
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7489,Protection,1993648,4120596,207
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,7490,"Water, Sanitation and Hygiene",3105372,2203878,71
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,,Not specified,,,
MDG,1191,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2024,FMDG24,2024-01-01,2024-05-31,2024,,Multiple clusters/sectors (shared),,0,
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7037,Communication and Community Engagement,1563540,267546,17
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,6874,Coordination & Common Services,1403175,3618549,258
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7038,Education,4670565,4968827,106
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7202,Emergency Shelter and NFI,1603884,,
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7040,Food Security & Livelihoods,164115117,114287609,70
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7041,Health,6949150,4706211,68
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7045,Logistic,5011355,2750317,55
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7042,Nutrition,19849975,22324332,112
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7043,Protection,3131090,3657498,117
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,7044,"Water, Sanitation & Hygiene",6870966,3116759,45
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,,Not specified,,4348646,
MDG,1136,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2023,FMDG23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,0,
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6362,Communication and Community Engagement,856250,,
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6363,Coordination & Common Services,54583,,
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6357,Education,4254500,296540,7
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6355,Emergency Shelter,2674167,700000,26
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6361,Food Security & Livelihoods,167368033,90927562,54
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6360,Health,11165742,6546475,59
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6736,Logistic,1000000,2999344,300
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6358,Nutrition,19650000,29030102,148
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6359,Protection,2465834,4855641,197
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,6356,"Water, Sanitation & Hygiene",9778670,3340104,34
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,,Not specified,,7624092,
MDG,1067,Madagascar Grand Sud and Grand Sud-Est Flash Appeal 2022,FMDG22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,46097984,
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6153,Communication and Community Engagement,560750,,
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6154,Coordination & Common Services,91417,547919,599
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6152,Education,5687500,2100000,37
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6293,Emergency Shelter,383833,,
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6147,Food Security & Livelihoods,129603952,71002024,55
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6150,Health,6002209,1255467,21
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6149,Nutrition,14976000,11814339,79
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6151,Protection,1420166,1449648,102
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,6148,"Water, Sanitation & Hygiene",7462986,3150981,42
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,,Not specified,,9594613,
MDG,1047,Madagascar Grand Sud Flash Appeal 2021,FMDG21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,18250000,
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4589,"Coordination, Gestion de l'information, communication",11900,,
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4585,Education,1339642,,
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4583,Nutrition,2160600,2057413,95
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4587,Protection,173100,,
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4586,Santé,811000,1918632,237
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4584,Sécurité alimentaire,25654977,18421421,72
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,4588,WASH,2286876,0,0
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,,Not specified,,6738513,
MDG,727,Madagascar Grand Sud Appel Éclair Conjoint 2019,FMDG19,2019-01-01,2019-04-30,2019,,Multiple clusters/sectors (shared),,399965,
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3564,Coordination and Support Services,150000,,
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3563,Early Recovery,750000,,
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3556,Education,2598200,947534,36
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3562,Emergency Shelter,3430000,1763354,51
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3560,Food Security and Livelihoods,6118339,6468042,106
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3561,Health,2795000,812890,29
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3559,Logistics and Telecommunication,1289000,1028373,80
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3557,Protection,502010,,
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,3558,WASH,2435000,2848358,117
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,,Not specified,,117925,
MDG,590,Madagascar Tropical Cyclone Enawo Flash Appeal 2017,FMDG17,2017-03-20,2017-06-20,2017,,Multiple clusters/sectors (shared),,0,
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1757,Coordination and Common Services,180000,,
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1754,Education ,727022,,
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1751,Food Security and Livelihoods,8350000,11153648,134
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1755,Health ,2055000,849217,41
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1753,Nutrition,4152000,3825668,92
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1756,Protection,783500,672050,86
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,1752,Water and Sanitation ,6100000,1560840,26
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,,Not specified,,332396,
MDG,311,Madagascar Flash Appeal (Revised) (April - October 2009),FMDG09,2009-04-01,2009-10-31,2009,,Multiple clusters/sectors (shared),,0,
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1691,AGRICULTURE ,1125000,345662,31
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1692,EARLY RECOVERY,700000,100000,14
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1693,EDUCATION,4607485,1816927,39
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1694,HEALTH,5556050,2439035,44
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1695,INFORMATION MANAGEMENT AND COORDINATION,230000,,
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1696,LOGISTICS,955323,738180,77
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1697,NUTRITION AND FOOD SECURITY,16306876,11187054,69
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1698,PROTECTION,300000,171629,57
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1699,SHELTER,863148,290669,34
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,1700,"WATER, SANITATION AND HYGIENE",5832704,1683310,29
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,,Not specified,,66177,
MDG,278,Madagascar Flash Appeal 2008 [unrevised as of Nov. 2008; appeal closed at 50% funding and unmet requirements reduced to zero] ,FMDG08,2008-03-01,2008-06-30,2008,,Multiple clusters/sectors (shared),,0,
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1544,AGRICULTURAL RECOVERY,1672500,776336,46
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1550,EARLY RECOVERY,620000,15000,2
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1549,EDUCATION,1084000,1249819,115
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1543,FOOD SECURITY,10405132,8507701,82
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1545,HEALTH,2768994,2958132,107
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1552,LOGISTICS,708676,728224,103
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1546,NUTRITION,1140000,1864814,164
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1551,PROTECTION,45000,45000,100
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1548,SHELTER AND NON-FOOD ITEMS,260000,260000,100
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,1547,WATER AND SANITATION,762500,657019,86
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,,Not specified,,0,
MDG,244,Madagascar Floods Flash Appeal 2007,FMDG07,2007-03-15,2007-09-15,2007,,Multiple clusters/sectors (shared),,0,
MDG,156,Madagascar  2004,FMDG04,2004-03-19,2004-06-19,2004,,Not specified,,7350576,
MDG,156,Madagascar  2004,FMDG04,2004-03-19,2004-06-19,2004,,Multiple clusters/sectors (shared),,0,
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8841,Abris/Biens Non Alimentaires,60355164,2511372,4
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8618,"Coordination, soutien thématique et support au système",21126461,1688736,8
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8846,Eau Hygiène et Assainissement,41053442,961840,2
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8840,Education,50488723,1741843,3
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8844,Nutrition,47001741,1840941,4
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8845,Protection,102434677,15372239,15
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8847,Réponse aux Réfugiés,44771817,5086092,11
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8843,Santé,30489234,1671526,5
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8842,Sécurité alimentaire,149427065,2969250,2
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,8848,Transfert d’espèces à usages multiples,30718088,36368,0
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,,Not specified,,9121819,
MLI,1511,Mali Besoins Humanitaires et Plan de Réponse 2026,HMLI26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,3524459,
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7799,Abris/Biens Non Alimentaires,51742608,10323451,20
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7801,Coordination,28159452,11961871,42
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7802,Eau Hygiène et Assainissement,42932880,4383703,10
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7803,Education,70225246,9631505,14
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7804,Nutrition,71484184,17335566,24
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7805,Protection,102210453,27170449,27
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7806,Réponse aux Réfugiés,62224761,12213359,20
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7807,Santé,43383076,14796751,34
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7808,Sécurité alimentaire,254896049,41026082,16
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,7809,Transfert d’espèces à usages multiples,44055606,131458,0
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,,Not specified,,21170154,
MLI,1222,Mali Besoins Humanitaires et Plan de Réponse 2025,HMLI25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,19555605,
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7531,Abris/Biens Non Alimentaires,30922236,12011395,39
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7575,Cash à usage multiple,80701642,6340041,8
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7532,Coordination,27646328,16504439,60
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7533,Eau Hygiène et Assainissement,53151653,19104255,36
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7534,Education,71506725,8137790,11
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7535,Nutrition,74686466,30328795,41
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7536,Protection,82802133,36535926,44
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7537,Réponse aux Réfugiés,31322297,1106720,4
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7538,Santé,26228092,13068675,50
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,7539,Sécurité alimentaire,222602369,105459256,47
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,,Not specified,,30554369,
MLI,1194,Mali Besoins Humanitaires et Plan de Réponse 2024,HMLI24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,30403445,
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,6857,Abris/Biens Non Alimentaires,57580138,13728574,24
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7079,Coordination,27231223,21726233,80
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7080,Eau Hygiène et Assainissement,51862392,13872134,27
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7081,Education,96251645,10470999,11
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7082,Nutrition,71322143,21040339,30
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7083,Protection,102322585,25679966,25
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7084,Réponse aux Réfugiés,31839484,5659281,18
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7085,Santé,38574490,15137302,39
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,7086,Sécurité alimentaire,274486841,80281317,29
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,,Not specified,,17600796,
MLI,1122,Mali Plan de Réponse Humanitaire 2023,HMLI23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,16873752,
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6402,Abris/Biens Non Alimentaires,19905950,8738172,44
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6403,Coordination,26389269,20764722,79
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6404,Eau Hygiène et Assainissement,55168438,18688779,34
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6405,Education,59649585,15354524,26
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6406,Nutrition,78100298,43682113,56
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6407,Protection,65152004,18214301,28
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6408,Réponse aux Réfugiés,64438743,2836863,4
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6409,Santé,22880163,9589615,42
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,6410,Sécurité alimentaire,294050369,114506404,39
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,,Not specified,,26978261,
MLI,1076,Mali Plan de Réponse Humanitaire 2022,HMLI22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,26165052,
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6022,Abris/Biens Non Alimentaires,10566298,10721641,101
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6023,Coordination,14632973,6988758,48
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6024,Eau Hygiène et Assainissement,46754987,8150169,17
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6025,Education,44634427,7405590,17
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6026,Nutrition,66189288,34343801,52
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6027,Protection,73030570,10797835,15
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6146,Réponse aux Réfugiés,49074670,2437556,5
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6028,Santé,26038897,16995492,65
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,6029,Sécurité alimentaire,232364759,67648912,29
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,,Not specified,,46115873,
MLI,1036,Mali Plan de Réponse Humanitaire 2021,HMLI21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,16776194,
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5086,Abris/NFIs,10514732,980121,9
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5548,Abris/NFIs COVID-19,2501851,0,0
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5081,Coordination,14393424,9488181,66
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5087,"Eau, Hygiène et Assainissement",36194280,4003708,11
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5552,"Eau, Hygiène et Assainissement COVID-19",13768985,342393,2
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5082,Education,39183973,18027382,46
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5547,Education COVID-19,8853350,1500000,17
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5083,Nutrition,58192351,13812680,24
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5546,Nutrition COVID-19,3628843,298013,8
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5084,Protection,55546976,8131267,15
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5550,Protection COVID-19,6152641,946023,15
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5549,Protection VBG COVID-19,,0,
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5703,Protection de l'enfance,,397727,
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5553,Protection de l'enfance COVID-19,,4815866,
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5085,Santé,19714878,715684,4
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5551,Santé COVID-19,2119306,3347542,158
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5088,Sécurité Alimentaire,165140632,57681120,35
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,5545,Sécurité Alimentaire COVID-19,38385958,10854992,28
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,,Not specified,,80716008,
MLI,913,Mali Plan de Réponse Humanitaire 2020,HMLI20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,19311941,
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4541,COORDINATION AND SUPPORT SERVICES,13390461,6063302,45
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4534,EDUCATION,32546998,6170363,19
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4535,EMERGENCY SHELTER AND NFI,4159706,366316,9
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4536,FOOD SECURITY,127835982,49661933,39
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4537,HEALTH,16929235,861632,5
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4538,NUTRITION,56421675,16964809,30
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4539,PROTECTION,37539115,6453143,17
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,4540,WATER AND SANITATION,35130566,4136068,12
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,,Not specified,,48768288,
MLI,716,Mali Plan de Réponse Humanitaire 2019,HMLI19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,28052444,
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,3994,Coordination and Support Services,12065011,6441200,53
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,3995,Education,22105710,13493450,61
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,3996,Emergency Shelter and NFI,4262626,800000,19
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,3997,Food Security,159356074,75676692,47
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,3999,Health,20429593,9456263,46
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,4000,Nutrition,55114755,35523284,64
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,4001,Protection,29157572,3348370,11
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,4002,Water and Sanitation,27074141,5060419,19
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,,Not specified,,12674561,
MLI,638,Mali Plan de Réponse Humanitaire 2018,HMLI18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,16512761,
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3357,Coordination and Support Services,14838734,8743145,59
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3358,Early Recovery,7321335,0,0
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3359,Education,35053948,5188818,15
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3360,Emergency Shelter and NFI,13142183,2418243,18
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3361,Food Security,105151617,58172697,55
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3362,Health,11858339,3903088,33
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3363,Nutrition,58045340,25319100,44
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3364,Protection,30810719,3103262,10
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,3365,Water and Sanitation,28512279,2539640,9
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,,Not specified,,22143571,
MLI,535,Mali Plan de Réponse Humanitaire 2017,HMLI17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,10646439,
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3092,COORDINATION AND SUPPORT SERVICES,14468375,5926463,41
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3095,EARLY RECOVERY,37740545,5788879,15
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3091,EDUCATION,33415745,10562956,32
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3093,EMERGENCY SHELTER AND NFI,11061031,2793795,25
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3087,FOOD SECURITY,116199343,25752512,22
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3085,HEALTH,10143414,3538464,35
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3086,NUTRITION,45904337,14764334,32
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3088,PROTECTION,58994698,3441302,6
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,3084,WATER AND SANITATION,26125207,7057776,27
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,,Not specified,,66607229,
MLI,493,Mali Plan de Réponse Humanitaire 2016,HMLI16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2915,COORDINATION AND SUPPORT SERVICES,11999272,10662260,89
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2918,EARLY RECOVERY,24496704,,
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2914,EDUCATION,31576054,6963777,22
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2916,EMERGENCY SHELTER AND NFI,14834049,2276403,15
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2910,FOOD SECURITY,126323558,66713516,53
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2908,HEALTH,19314634,4848612,25
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2909,NUTRITION,41644255,21797883,52
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2911,PROTECTION,77339192,8399941,11
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,2907,WATER AND SANITATION,29853812,,
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,,Not specified,,10356998,
MLI,469,Mali Plan de Réponse Stratégique 2015,HMLI15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2537,COORDINATION AND SUPPORT SERVICES,6096984,10698981,175
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2540,EARLY RECOVERY,30755573,3458366,11
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2536,EDUCATION,17999941,2596123,14
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2538,EMERGENCY SHELTER AND NFI,29528765,9140170,31
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2534,EMERGENCY TELECOMMUNICATION,2001835,93188,5
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2532,FOOD SECURITY,191564012,128098004,67
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2530,HEALTH,38515542,15013225,39
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2535,LOGISTICS,9911536,9851233,99
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2531,NUTRITION,66683932,19075078,29
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2533,PROTECTION,59651018,17831139,30
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,2529,WATER AND SANITATION,28312025,7226311,26
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,,Not specified,,15588251,
MLI,433,Mali Plan de Réponse Stratégique 2014,HMLI14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1341,ABRIS D'URGENCE ET BIENS NON-ALIMENTAIRES,17726576,10164567,57
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1332,EAU-HYGIENE-ASSAINISSEMENT,62279002,14751084,24
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1339,EDUCATION,21552538,3759694,17
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1338,LOGISTIQUE,7676100,6820857,89
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1334,NUTRITION,80437059,27968181,35
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1336,PROTECTION,71455570,33358718,47
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1333,SANTE,34503641,13097284,38
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1335,SECURITE ALIMENTAIRE,169451402,125357231,74
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1340,SERVICES COMMUNS ET COORDINATION,9613320,5539614,58
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,1337,TELECOMMUNICATIONS D'URGENCE,2231313,2643394,118
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,,Not specified,,21265685,
MLI,407,Mali 2013,CMLI13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1221,EAU-HYGIENE-ASSAINISSEMENT,23679234,13503600,57
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1228,EDUCATION,9690237,617784,6
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1227,LOGISTIQUE,2321100,3724435,160
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1223,NUTRITION,39443205,23941881,61
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1225,PROTECTION,17713978,13201177,75
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1222,SANTE,9632679,1024124,11
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1224,SECURITE ALIMENTAIRE,106035775,90698923,86
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1229,SERVICES COMMUNS ET COORDINATION,4204080,2328741,55
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,1226,TELECOMMUNICATIONS D'URGENCE,1842079,969017,53
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,,Not specified,,2888791,
MLI,395,Mali 2012,CMLI12,2012-05-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8738,Coordination and Support Services,11064000,2096864,19
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8739,Early Recovery,15189643,11915223,78
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8607,Education,88057205,1980317,2
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8732,Food Security,183937506,4158457,2
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8733,Health,92131091,21798139,24
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8740,Multi-Purpose Cash,85428554,,
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8734,Nutrition,54967427,135096,0
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8735,Protection,115991868,7302893,6
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8736,Shelter / NFI / CCCM,122918565,75549,0
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,8737,WASH,119914935,8007033,7
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,,Not specified,,2100294,
MMR,1505,Myanmar Humanitarian Needs and Response Plan 2026,HMMR26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,2610232,
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8089,Coordination and Support Services,9000000,2379540,26
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8007,Education,95600000,6169980,6
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8083,Food Security,263426146,36465007,14
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8084,Health,123028001,36064454,29
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8090,Multi-Purpose Cash,75483470,5682080,8
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8085,Nutrition,64396671,2627626,4
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8086,Protection,168403492,27213369,16
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8087,Shelter / NFI / CCCM,189881690,11346096,6
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,8088,WASH,148592099,10259884,7
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,,Not specified,,38017376,
MMR,1275,Myanmar Original Humanitarian Needs and Response Plan 2025,HMMR25b,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,23824921,
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8341,Coordination and Support Services,2600000,3380135,130
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8342,Early Recovery,33600000,974274,3
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8333,Education,7849735,12882244,164
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8339,Food Security,43000000,44940576,105
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8336,Health,22985547,21262135,93
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8343,Logistics,2700000,510804,19
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8334,Multi-Purpose Cash,27129412,13670730,50
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8340,Nutrition,3618897,8644840,239
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8338,Protection,16951221,21131217,125
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8335,Shelter / NFI / CCCM,59419546,15744428,26
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,8337,WASH,55295676,26940206,49
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,,Not specified,,34206482,
MMR,1399,Myanmar Earthquake HNRP Flash Addendum 2025,HMMR25a,2025-04-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,5903009,
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7282,Coordination and Support Services,7000000,9852040,141
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7275,Education,94299000,10242979,11
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7276,Food Security,289104000,91782770,32
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7277,Health,129552179,38519702,30
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7278,Nutrition,57664300,15632478,27
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7279,Protection,161170595,57164689,35
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7280,SHELTER / NFI / CCCM,148600892,36579082,25
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,7281,WASH,106157137,31022378,29
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,,Not specified,,58100719,
MMR,1160,Myanmar Humanitarian Needs and Response Plan 2024,HMMR24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,53544934,
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6993,Coordination and Support Services,9000000,9033237,100
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6863,Education,92674533,20096320,22
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6987,Food Security,218463913,135108967,62
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6988,Health,117818361,45939546,39
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6989,Nutrition,52154245,14837533,28
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6990,Protection,145055693,57524271,40
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6991,Shelter / NFI / CCCM,124057521,42149677,34
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,6992,WASH,127514633,26526554,21
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,,Not specified,,37771374,
MMR,1132,Myanmar Humanitarian Response Plan 2023,HMMR23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,14102555,
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6602,Coordination and Support Services,8000000,9893601,124
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6595,Education,91000000,13317814,15
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6596,Food Security,286000000,156662996,55
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6597,Health,79000000,27716849,35
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6598,Nutrition,60687648,13518049,22
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6599,Protection,115800000,37367878,32
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6600,Shelter / NFI / CCCM,50000000,15328484,31
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,6601,WASH,135210384,20293220,15
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,,Not specified,,52822386,
MMR,1095,Myanmar Humanitarian Response Plan 2022,HMMR22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,26315822,
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6103,Coordination and Support Services,4380000,2780576,63
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6096,Education,34041349,1938183,6
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6097,Food Security,79307680,80274351,101
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6098,Health,29097573,16258875,56
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6099,Nutrition,21234528,10775490,51
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6100,Protection,36953345,26262158,71
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6101,Shelter / NFI / CCCM,36777187,13886959,38
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,6102,WASH,34664276,12937046,37
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,,Not specified,,52566865,
MMR,1046,Myanmar Humanitarian Response Plan 2021,HMMR21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,18842008,
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6230,Coordination and Support Services,300000,,
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6231,Education,1359961,760791,56
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6232,Food Security,73169883,9194074,13
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6233,Health,4747062,456839,10
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6234,Nutrition,4510490,68309,2
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6235,Protection,9287525,806858,9
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6236,Shelter/NFI/CCCM,8713199,1489228,17
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,6237,WASH,7073706,837819,12
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,,Not specified,,2051309,
MMR,1051,Myanmar Interim Emergency Response Plan 2021,OMMR21,2021-07-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,0,
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5131,Coordination and Common Services,4300000,936283,22
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5535,Coordination and Common Services COVID-19,,779064,
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5132,Education,26100000,5602323,21
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5533,Education COVID-19,4800000,1421905,30
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5133,Food Security,61400000,36311944,59
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5528,Food security COVID-19,6200000,2310346,37
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5134,Health,20100000,4414751,22
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5532,Health COVID-19,21600000,6336740,29
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5530,Logistics COVID-19,2800000,4485604,160
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5135,Nutrition,15800000,8071567,51
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5542,Nutrition COVID-19,1600000,890207,56
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5136,Protection,34600000,22274464,64
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5529,Protection COVID-19,6600000,3757213,57
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5137,Shelter / NFIs / CCCM,21000000,6079169,29
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5531,Shelter / NFIs / CCCM COVID-19,6900000,361364,5
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5138,WASH,33200000,10607915,32
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,5534,WASH COVID-19,8300000,4990100,60
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,,Not specified,,57391499,
MMR,934,Myanmar Humanitarian Response Plan 2020,HMMR20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,17015862,
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4442,Coordination and Common Services,4000000,1751621,44
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4443,Education,17580000,7129957,41
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4444,Food Security,60500000,48525422,80
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4445,Health,33700000,8261329,25
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4446,Nutrition,11180000,8152440,73
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4447,Protection,33700000,15173036,45
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4448,Shelter / NFIs / CCCM,23700000,5224843,22
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,4449,WASH,30000000,15368734,51
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,,Not specified,,44067564,
MMR,678,Myanmar Humanitarian Response Plan 2019,HMMR19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,27154905,
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4212,Coordination & common services,4000000,6049469,151
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4205,Education,5900000,6948526,118
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4206,Food security,59000000,33772535,57
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4207,Health,22800000,3889957,17
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4208,Nutrition,12300000,6977273,57
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4209,Protection,30200000,17208929,57
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4210,Shelter/NFIs/CCCM,17900000,1855979,10
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,4211,WASH,31300000,9233359,29
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,,Not specified,,24607735,
MMR,655,Myanmar Interim Humanitarian Response Plan 2018,HMMR18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,27476542,
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,214,CCCM/Shelter/NFIs,20300000,5201790,26
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,215,Coordination and Common Services,5100000,5438564,107
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,216,Education,7100000,2459866,35
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,217,Food Security,50000000,31788972,64
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,218,Health,16500000,2826968,17
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,219,Nutrition,14100000,12159753,86
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,220,Protection,20200000,10335678,51
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,221,WASH,17000000,11047608,65
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,,Not specified,,26098659,
MMR,545,Myanmar Humanitarian Response Plan 2017,HMMR17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,3021824,
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,180,CCCM/Shelter/NFIs,16700000,9288431,56
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,183,Cluster not yet specified,,46341,
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,182,Common Services,6100000,2278596,37
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,175,Education,9000000,2186933,24
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,176,Food Security,80200000,48938937,61
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,177,Health,22900000,4071254,18
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,178,Nutrition,8900000,6488847,73
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,179,Protection,27500000,11638618,42
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,181,WASH,18200000,15783412,87
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,,Not specified,,10527084,
MMR,515,Myanmar Humanitarian Response Plan 2016,HMMR16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2775,Camp Coordination and Camp Management,4200000,1099566,26
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2776,Common Services and Community Support,7150000,3408599,48
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2777,Education,10933550,12798958,117
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2778,Food Security,104470214,40635323,39
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2779,Health,29245188,7021534,24
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2780,Nutrition,9139188,3594827,39
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2781,Protection,41583977,7422303,18
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2782,Shelter / Non Food Items,14600000,4387362,30
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,2783,"Water, Sanitation and Hygiene",43722777,15818585,36
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,,Not specified,,37736329,
MMR,458,Myanmar Strategic Response Plan 2015,HMMR15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2703,Camp Coordination and Camp Management,4000000,2589588,65
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2704,Coordination and Common Services,5350000,4832307,90
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2705,Early Recovery,20040000,4490516,22
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2706,Education,9200000,5387692,59
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2707,Food,53300000,49751591,93
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2708,Health,24550000,6522533,27
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2709,Nutrition,10300000,2840344,28
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2710,Protection,18918000,10209290,54
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2711,Shelter/ Non-Food Items,15765000,7121906,45
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,2712,"Water, Sanitation and Hygiene",30600000,21490172,70
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,,Not specified,,14081516,
MMR,449,Myanmar Strategic Response Plan 2014,SMMR14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2311,EARLY RECOVERY,6600000,3495998,53
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2309,EDUCATION,4386953,2312398,53
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2310,FOOD,34000000,17374530,51
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2312,HEALTH,9600000,9725947,101
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2313,NUTRITION,2620000,4595206,175
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2315,PROTECTION,6759905,4031462,60
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2316,SHELTER/NFI/CAMP COORDINATION AND CAMP MANAGEMENT,25950000,25642660,99
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,2314,"WATER, SANITATION, HYGIENE",19392315,20603975,106
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,,Not specified,,1273281,
MMR,420,Myanmar - Rakhine Response Plan 2012-2013 (July 2012 - December 2013),OMMR1213,2012-07-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2319,Education,1500000,151110,10
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2320,Food,18000000,7392400,41
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2321,Health,3390000,3560714,105
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2323,Livelihoods/Early recovery,4500000,4188385,93
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2322,Nutrition,390000,195000,50
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2324,Protection,5460000,2656041,49
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2318,Shelter/CCCM/NFI,12410000,2712027,22
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,2325,WASH,5647000,6122294,108
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,,Not specified,,,
MMR,424,Myanmar - Kachin Response Plan 2013 (March - December 2013),OMMR13,2013-03-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1713,AGRICULTURE,58406169,19147565,33
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1705,EARLY RECOVERY,55262429,29477569,53
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1710,EDUCATION,25896000,24174427,93
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1707,EMERGENCY TELECOMMUNICATIONS,1376730,817837,59
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1708,FOOD,114968767,92960718,81
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1702,HEALTH,47846252,35799626,75
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1711,INFORMATION MANAGEMENT AND COORDINATION,4507590,5313860,118
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1706,LOGISTICS,38665853,35651292,92
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1709,NUTRITION,17910000,8293106,46
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1704,PROTECTION OF CHILDREN AND WOMEN,16848700,9739359,58
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1703,SHELTER,45694699,26441209,58
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,1701,WATER AND SANITATION,49751064,37871766,76
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,,Not specified,,23154451,
MMR,281,Myanmar Flash Appeal (Revised) 2008,FMMR08,2008-05-01,2008-11-30,2008,,Multiple clusters/sectors (shared),,0,
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,7600,Education,433200,183572,42
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,7598,Food Security and Agriculture,7911600,3002923,38
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,7599,Health,1422826,110600,8
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,7601,Nutrition,1500000,278576,19
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,7603,Protection,1085994,834089,77
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,7602,WASH,1304391,1902207,146
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,,Not specified,,2110823,
MNG,1197,Mongolia Dzud Response Plan 2024,OMNG2324,2023-12-01,2024-05-31,2024,,Multiple clusters/sectors (shared),,65000,
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7159,CCCM,395000,,
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7155,Education,512000,90000,18
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7153,Food Security and  Agriculture,2100000,2295388,109
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7158,Health,536000,20000,4
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7156,Nutrition,600000,20000,3
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7157,Protection,781000,20000,3
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,7154,WASH,230000,,
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,,Not specified,,100000,
MNG,1152,Mongolia Dzud Early Action and Response Plan 2023,OMNG2223,2022-12-01,2023-05-31,2023,,Multiple clusters/sectors (shared),,0,
MNG,340,Mongolia Dzud Appeal (April 2010 - May 2011),CMNG1011,2010-03-01,2011-03-07,2010,781,AGRICULTURE,7807225,2338478,30
MNG,340,Mongolia Dzud Appeal (April 2010 - May 2011),CMNG1011,2010-03-01,2011-03-07,2010,782,EARLY RECOVERY,4430000,350000,8
MNG,340,Mongolia Dzud Appeal (April 2010 - May 2011),CMNG1011,2010-03-01,2011-03-07,2010,785,EDUCATION,2805039,,
MNG,340,Mongolia Dzud Appeal (April 2010 - May 2011),CMNG1011,2010-03-01,2011-03-07,2010,783,"SURVIVAL, WASH, HEALTH & NUTRITION",3108530,690716,22
MNG,340,Mongolia Dzud Appeal (April 2010 - May 2011),CMNG1011,2010-03-01,2011-03-07,2010,,Not specified,,,
MNG,340,Mongolia Dzud Appeal (April 2010 - May 2011),CMNG1011,2010-03-01,2011-03-07,2010,,Multiple clusters/sectors (shared),,0,
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8623,Camp Coordination and Camp Management (CCCM),10000000,530970,5
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8720,Coordination and Common Services,7808807,743618,10
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8712,Education,37664726,1062953,3
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8714,Food Security and Livelihoods,223246028,6748603,3
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8713,Health,37906706,1356341,4
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8719,Logistics,7654749,,
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8715,Nutrition,25742682,1445,0
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8716,Protection,67416479,2312718,3
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8717,Shelter/NFIs,63031143,2135590,3
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,8718,"Water, Sanitation and Hygiene (WASH)",53871264,3661478,7
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,,Not specified,,6194551,
MOZ,1506,Mozambique Humanitarian Needs and Response Plan 2026,HMOZ26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,1445277,
MOZ,1285,Mozambique Drought Flash Appeal 2025,FMOZ25,2025-01-01,2025-07-31,2025,8126,Food Security and Livelihoods,119390702,5755000,5
MOZ,1285,Mozambique Drought Flash Appeal 2025,FMOZ25,2025-01-01,2025-07-31,2025,8127,Nutrition,4291569,788254,18
MOZ,1285,Mozambique Drought Flash Appeal 2025,FMOZ25,2025-01-01,2025-07-31,2025,8128,Protection,2902583,750041,26
MOZ,1285,Mozambique Drought Flash Appeal 2025,FMOZ25,2025-01-01,2025-07-31,2025,8129,Water Sanitation and Hygiene,6498063,2200040,34
MOZ,1285,Mozambique Drought Flash Appeal 2025,FMOZ25,2025-01-01,2025-07-31,2025,,Not specified,,0,
MOZ,1285,Mozambique Drought Flash Appeal 2025,FMOZ25,2025-01-01,2025-07-31,2025,,Multiple clusters/sectors (shared),,1276000,
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8264,Camp Coordination / Management (CCCM),11000000,350004,3
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8273,Education,18874102,779495,4
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8265,Food Security and Livelihood,54961652,12320069,22
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8266,Health,20868098,1554210,7
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8271,Logistics,550000,20666,4
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8267,Nutrition,4343457,1744536,40
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8268,Protection,21427720,1786287,8
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8269,Shelter/ NFIs,32424458,1402458,4
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,8270,WASH,33093637,5011989,15
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,,Not specified,,770077,
MOZ,1364,Mozambique Tropical Cyclones Flash Appeal 2025,FMOZ25a,2025-01-01,2025-06-30,2025,,Multiple clusters/sectors (shared),,882007,
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7944,Camp Coordination and Camp Management (CCCM),7500000,1519277,20
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7945,Coordination and Common Services,17110036,5316693,31
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7946,Education,14497441,1366878,9
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7947,Food Security and Livelihood,158369270,34982137,22
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7948,Health,20689745,4916434,24
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7949,Logistics,8129365,2091195,26
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,8082,Multipurpose Cash,,2230721,
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7950,Nutrition,17814665,2131191,12
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7951,Protection,38660038,11754067,30
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7954,Refugee Response,18300002,4324027,24
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7952,Shelter/NFIs,24757498,6172572,25
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,7953,"Water, Sanitation and Hygiene (WASH)",26268882,8317386,32
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,,Not specified,,27085529,
MOZ,1267,Mozambique Humanitarian Needs and Response Plan 2025,HMOZ25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,10701125,
MOZ,1207,Mozambique Drought Flash Appeal 2024,FMOZ24,2024-08-01,2024-12-31,2024,7722,Food Security and Livelihoods,79887033,17986764,23
MOZ,1207,Mozambique Drought Flash Appeal 2024,FMOZ24,2024-08-01,2024-12-31,2024,7723,Nutrition,1839244,1064963,58
MOZ,1207,Mozambique Drought Flash Appeal 2024,FMOZ24,2024-08-01,2024-12-31,2024,7724,Protection,2657297,,
MOZ,1207,Mozambique Drought Flash Appeal 2024,FMOZ24,2024-08-01,2024-12-31,2024,7725,Water Sanitation and Hygiene,4641473,0,0
MOZ,1207,Mozambique Drought Flash Appeal 2024,FMOZ24,2024-08-01,2024-12-31,2024,,Not specified,,1000000,
MOZ,1207,Mozambique Drought Flash Appeal 2024,FMOZ24,2024-08-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,101000,
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7392,Camp Coordination and Camp Management (CCCM),9600000,3431769,36
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7393,Coordination and Common Services,9515386,8412056,88
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7394,Education,21250967,1970167,9
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7395,Food Security and Livelihood,172599237,72256039,42
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7396,Health,21103111,6609567,31
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7397,Logistics,15500000,4950938,32
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7398,Nutrition,15557812,6513262,42
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7399,Protection,51229731,14254536,28
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7402,Refugee Response,16000000,11673710,73
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7400,Shelter/NFIs,41038913,15918882,39
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,7401,"Water, Sanitation and Hygiene (WASH)",40025020,12905478,32
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,,Not specified,,8360503,
MOZ,1183,Mozambique Humanitarian Needs and Response Plan 2024,HMOZ24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,8348686,
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,6862,Camp Coordination and Camp Management (CCCM),11200000,3771011,34
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7010,Coordination and Common Services,9380000,3004554,32
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7011,Education,23953598,7271353,30
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7012,Food Security and Livelihood,245907967,87271146,35
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7013,Health,19521480,16447348,84
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7014,Logistics,10700000,9210374,86
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7015,Nutrition,25000000,8647353,35
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7016,Protection,57009000,13958296,24
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7019,Refugee Response,19542727,12197173,62
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7017,Shelter/NFIs,44949426,26041021,58
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,7018,"Water, Sanitation and Hygiene (WASH)",45748796,22399483,49
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,,Not specified,,313732,
MOZ,1131,Mozambique Humanitarian Response Plan 2023,HMOZ23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,3294708,
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7200,CCCM,1100000,,
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7201,Coordination and Common Services,554000,5903559,1066
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7196,Education,5211000,1447887,28
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7193,Food Security,39365487,5250822,13
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7194,Health,25923081,3646712,14
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7199,Logistics,1389718,250000,18
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7198,Nutrition,2210000,856450,39
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7197,Protection,7621175,1056089,14
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7195,Shelter/NFIs,9675000,1413044,15
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,7192,WASH,44959400,12071349,27
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,,Not specified,,825281,
MOZ,1153,"Mozambique Cyclone Freddy, Floods and Cholera Response Plan 2023",OMOZ23,2023-03-01,2023-09-30,2023,,Multiple clusters/sectors (shared),,0,
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6584,Camp Coordination and Camp Management (CCCM),10841047,693800,6
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6585,Coordination and Common Services,6110278,8995755,147
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6586,Education,23498948,8818385,38
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6587,Food Security and Livelihood,184789563,109474877,59
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6588,Health,12641677,21000630,166
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6589,Logistics,6000000,7108411,118
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6590,Nutrition,19439645,4964607,26
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6591,Protection,41452316,14315982,35
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6594,Refugee Response,12784470,1121399,9
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6592,Shelter/NFIs,42397040,24772800,58
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,6593,"Water, Sanitation and Hygiene (WASH)",28544819,13713528,48
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,,Not specified,,13347389,
MOZ,1094,Mozambique Humanitarian Response Plan 2022,HMOZ22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,43926991,
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6718,CCCM,1580736,0,0
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6721,Coordination and Common Services,1100000,899555,82
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6713,Education,8464143,,
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6711,Food Security,12350000,12809394,104
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6716,Health,3840015,5255960,137
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6720,Logistics,250000,,
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6715,Nutrition,4000000,,
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6717,Protection,2498960,0,0
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6719,Refugee Response,2500000,,
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6712,Shelter/NFIs,6090000,1102770,18
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,6714,WASH,5400000,1377199,26
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,,Not specified,,395988,
MOZ,1106,Mozambique Gombe Emergency Response Plan 2022,FMOZ22,2022-04-01,2022-09-30,2022,,Multiple clusters/sectors (shared),,1012393,
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6113,Camp Coordination and Camp Management (CCCM),7349995,424125,6
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6114,Coordination and Common Services,3129549,2853447,91
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6115,Education,5196164,8665177,167
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6116,Food Security and Livelihood,135755337,84204282,62
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6117,Health,10501362,13030304,124
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6118,Logistics,3088500,3958809,128
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6119,Nutrition,15000000,6851677,46
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6120,Protection,20549997,19845809,97
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6123,Refugee Response,1500000,616272,41
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6121,Shelter/NFIs,28009001,3422615,12
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,6122,"Water, Sanitation and Hygiene (WASH)",24000451,16755111,70
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,,Not specified,,16630325,
MOZ,1040,Mozambique Humanitarian Response Plan 2021,HMOZ21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,23810738,
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5634,Camp Coordination / Management COVID-19,900000,163755,18
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5635,Coordination and Common Services (including DTM) COVID-19,500000,92795,19
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5633,Education COVID-19,5000000,325000,7
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5636,Food Security and Livelihood COVID-19,15000000,35207319,235
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5642,Health COVID-19,16000000,5096932,32
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5637,Logistics COVID-19,3000000,2788938,93
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5638,Nutrition COVID-19,3000000,,
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5639,Protection (including Child Protection and GBV) COVID-19,2105000,20000,1
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5640,Shelter/NFIs COVID-19,8600000,,
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,5641,WASH COVID-19,14000000,2905913,21
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,,Not specified,,14393887,
MOZ,990,Mozambique UN Multi-Sector Response Plan to COVID-19,OMOZ20b,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,6875839,
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5723,Camp Coordination & Camp Management (CCCM),2058040,1476500,72
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5731,Coordination & Common Services,514500,740925,144
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5724,Education,1234831,1446614,117
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5725,Food Security & Livelihoods,11113500,24877769,224
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5726,Health,1440630,3238991,225
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5732,Logistics,4116100,2777948,67
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5727,Nutrition,1064000,115390,11
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5728,Protection,4136699,3711246,90
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5729,Shelter & NFIs,5145100,2415722,47
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,5730,"Water, Sanitation & Hygiene (WASH)",4630600,2078524,45
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,,Not specified,,1157438,
MOZ,997,Cabo Delgado Province Mozambique Rapid Response Plan 2020,OMOZ20a,2020-06-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,9176354,
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4752,CCCM,3520000,,
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4756,COORDINATION,4900000,1560000,32
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4644,EDUCATION,49873170,10350552,21
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4754,ETC,1900000,577984,30
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4646,FOOD SECURITY AND LIVELIHOODS,336569865,132331964,39
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4645,HEALTH,49109377,6781395,14
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4755,LOGISTICS,15310143,8621688,56
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4647,NUTRITION,32911500,813539,2
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4648,PROTECTION,27350685,4946486,18
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4649,RESILIENCE AND EARLY RECOVERY,8300000,355000,4
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4753,SHELTER,56716818,25698800,45
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,4650,"WATER, SANITATION AND HYGIENE",34086069,18769459,55
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,,Not specified,,112123750,
MOZ,761,Mozambique Humanitarian Response Plan 2019,HMOZ19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,537634,
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3522,Agriculture and Livelihoods,1134000,,
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3523,Coordination,100000,,
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3524,Early Recovery,500000,,
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3529,Education,2500000,400137,16
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3525,Food Assistance,2172400,1667661,77
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3526,Health,1940000,400069,21
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3527,Protection,500000,,
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,3528,Shelter and NFIs,1400000,400000,29
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,,Not specified,,976423,
MOZ,586,Mozambique Cyclone Dineo Flash Appeal 2017,FMOZ17,2017-02-28,2017-05-31,2017,,Multiple clusters/sectors (shared),,1084799,
MOZ,275,Southern African Region Preparedness and Response Plan 2008 [unrevised as of Nov. 2008; appeal closed at 33% funding and unmet requirements reduced to zero] ,FMOZ08,2008-02-01,2008-08-08,2008,,Not specified,,29460906,
MOZ,275,Southern African Region Preparedness and Response Plan 2008 [unrevised as of Nov. 2008; appeal closed at 33% funding and unmet requirements reduced to zero] ,FMOZ08,2008-02-01,2008-08-08,2008,,Multiple clusters/sectors (shared),,0,
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1530,CAMP COOR. AND CAMP MGMT,600000,,
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1532,EARLY RECOVERY,500000,,
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1533,EDUCATION,2557255,777195,30
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1534,EMERGENCY TELECOMMUNICATIONS,308599,87973,29
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1535,FOOD SECURITY,19606660,12640202,64
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1536,HEALTH,4637962,2735112,59
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1537,INFORMATION MANAGEMENT AND COORDINATION,382000,,
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1538,LOGISTICS,3509568,3188698,91
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1539,NUTRITION,467000,413282,88
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1540,PROTECTION,1333258,988618,74
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1541,SHELTER,1605340,1479410,92
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,1542,WATER & SANITATION,2430895,2370314,98
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,,Not specified,,1901229,
MOZ,243,Mozambique Floods and Cyclone Flash Appeal 2007,FMOZ07,2007-03-01,2007-06-30,2007,,Multiple clusters/sectors (shared),,0,
MOZ,129,Humanitarian Crisis in Southern Africa - MOZAMBIQUE (July 2003 - June 2004),CMOZ0304,2003-07-01,2004-06-30,2003,,Not specified,,5296737,
MOZ,129,Humanitarian Crisis in Southern Africa - MOZAMBIQUE (July 2003 - June 2004),CMOZ0304,2003-07-01,2004-06-30,2003,,Multiple clusters/sectors (shared),,0,
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,4259,Nutrition,15000000,6389638,43
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,4260,Réponse aux réfugiés,38000000,9754560,26
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,4261,"Santé, eau, hygiène et assainissement",1500000,2061479,137
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,4262,Service UNHAS,3500000,3109632,89
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,4258,Sécurité alimentaire,58000000,30757593,53
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,,Not specified,,10443173,
MRT,661,Mauritania  Plan de Travail Humanitaire 2018,OMRT18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,8826134,
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,233,Coordination,2700000,2025674,75
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,226,EHA,5000000,,
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,227,Multi-secteur,32540000,562505,2
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,228,Nutrition,10160000,5194139,51
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,229,Protection,1600000,,
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,230,Relèvement précoce,3500000,,
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,231,Santé,4000000,,
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,232,Sécurité Alimentaire,15000000,12606391,84
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,,Not specified,,5789020,
MRT,547,Mauritanie Plan de Réponse Humanitaire 2017,HMRT17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3102,COORDINATION AND SUPPORT SERVICES,4614898,1469090,32
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3105,EARLY RECOVERY,3341040,,
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3098,FOOD SECURITY,15465876,2058887,13
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3099,HEALTH,5464521,941043,17
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3104,MULTI-SECTOR FOR REFUGEES,37062202,10066311,27
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3097,NUTRITION,15979166,4594870,29
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3106,PROTECTION,1880007,,
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,3100,WATER AND SANITATION,5401811,291504,5
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,,Not specified,,3815753,
MRT,494,Mauritanie Plan de Réponse Humanitaire 2016,HMRT16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2925,COORDINATION AND SUPPORT SERVICES,6324543,4099794,65
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2928,EARLY RECOVERY,2345440,,
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2921,FOOD SECURITY,26082712,18452874,71
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2922,HEALTH,5015535,1195853,24
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2927,MULTI-SECTOR FOR REFUGEES,21050250,6812907,32
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2920,NUTRITION,31575228,20190783,64
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2929,PROTECTION,1358982,341196,25
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,2923,WATER AND SANITATION,813298,438876,54
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,,Not specified,,624902,
MRT,470,Mauritanie Plan de Réponse Stratégique 2015,HMRT15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2547,COORDINATION AND SUPPORT SERVICES,8111172,4524811,56
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2550,EARLY RECOVERY,2341099,355000,15
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2546,EDUCATION,1727880,261400,15
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2543,FOOD SECURITY,32032154,8941211,28
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2544,HEALTH,1806400,1712930,95
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2549,MULTI-SECTOR FOR REFUGEES,23192535,12729855,55
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2542,NUTRITION,16032837,7882114,49
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2551,PROTECTION,1646322,203000,12
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,2545,WATER AND SANITATION,4032454,346500,9
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,,Not specified,,26094462,
MRT,434,Mauritanie Plan de Réponse Stratégique 2014,HMRT14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1348,COORDINATION,1412028,,
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1351,EARLY RECOVERY,3058656,764523,25
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1347,EDUCATION,2203980,804162,36
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1344,FOOD SECURITY,14585976,13851416,95
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1345,HEALTH,3724423,2879894,77
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1349,LOGISTICS,4762369,6552777,138
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1350,MULTI-SECTOR,62339074,53307518,86
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1343,NUTRITION,7658352,5713125,75
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1352,PROTECTION,2024335,747244,37
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,1346,WASH,5024115,3891513,77
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,,Not specified,,0,
MRT,408,Mauritania 2013,CMRT13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1206,COORDINATION,1224530,219000,18
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1209,EARLY RECOVERY,9051300,208200,2
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1205,EDUCATION,1198960,,
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1202,FOOD SECURITY,20179419,21148157,105
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1203,HEALTH,4617300,925835,20
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1207,LOGISTICS,4970921,3993234,80
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1208,MULTI-SECTOR,48064562,25531894,53
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1201,NUTRITION,1611953,2470207,153
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1210,PROTECTION,743836,419875,56
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,1204,WASH,700000,426335,61
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,,Not specified,,1998785,
MRT,392,Mauritania 2012,CMRT12,2012-05-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8037,Agriculture,21052632,315269,1
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8047,Early Recovery,1263158,328587,26
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8041,Education,968421,86930,9
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8038,Food Security,21368268,13321060,62
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8042,Health,1460253,260733,18
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8044,Logistics,4842105,,
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8045,Nutrition,2939961,4094934,139
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8040,Protection,414736,21524,5
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8046,Refugee Response,1121738,570507,51
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8043,Shelter,105263,,
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,8039,Water Sanitation Hygiene,1941895,,
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,,Not specified,,3537101,
MWI,1281,Malawi Drought Response Flash Appeal 2025,FMWI25,2025-01-01,2025-06-01,2025,,Multiple clusters/sectors (shared),,41546,
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7702,Agriculture,28947368,3909389,14
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7712,Early Recovery,1736842,657174,38
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7707,Education,1331579,2206950,166
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7703,Food Security,29381365,20908990,71
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7708,Health,2007847,1667013,83
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7710,Logistics,6657895,1100000,17
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7705,Nutrition,4042447,5875171,145
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7706,Protection,570264,453626,80
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7711,Refugee Response,1542389,781736,51
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7709,Shelter,144737,360322,249
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,7704,Water Sanitation Hygiene,2670105,3279832,123
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,,Not specified,,2950907,
MWI,1206,Malawi Drought Response Flash Appeal 2024,FMWI24,2024-07-15,2024-12-31,2024,,Multiple clusters/sectors (shared),,0,
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7189,Camp Coordination and Camp Management,950000,152000,16
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7190,Coordination and Common Services (CCS),500000,,
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7134,Education,4340000,1422874,33
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7188,Emergency Shelter and Non-Food Items,6080000,2074634,34
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7187,Food Security,25689071,6664898,26
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7135,Health,25401075,12459129,49
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7141,Logistics,4290000,2499011,58
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7137,Nutrition,14593459,1857904,13
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7139,Protection,7808252,1969393,25
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7140,Refugee,855000,,
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7142,Risk Communication and Community Engagement (RCCE),3691000,244644,7
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,7138,"Water, Sanitation and Hygiene (WASH)",21747875,8311044,38
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,,Not specified,,5721215,
MWI,1151,Malawi Cholera and Floods Flash Appeal 2023,FMWI23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,2573104,
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6687,Coordination and Common Services,200000,,
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6680,Education,2000000,285280,14
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6681,Food Security & Livelihoods,8650000,2040738,24
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6682,Health,3500000,5751552,164
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6688,Logistics,2000000,200000,10
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6683,Nutrition,600000,56360,9
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6684,Protection,4000000,1453114,36
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6685,Shelter & Camp Management,3500000,600000,17
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,6686,"Water, Sanitation & Hygiene",5000000,680784,14
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,,Not specified,,1612012,
MWI,1104,Malawi Flash Appeal 2022,FMWI22,2022-02-26,2022-05-31,2022,,Multiple clusters/sectors (shared),,8764512,
MWI,186,Malawi  2005,FMWI0506,2005-09-01,2006-03-31,2005,,Not specified,,57813837,
MWI,186,Malawi  2005,FMWI0506,2005-09-01,2006-03-31,2005,,Multiple clusters/sectors (shared),,0,
MWI,127,Humanitarian Crisis in Southern Africa - MALAWI (July 2003 - June 2004),CMWI03,2003-07-01,2003-12-31,2003,,Not specified,,2563924,
MWI,127,Humanitarian Crisis in Southern Africa - MALAWI (July 2003 - June 2004),CMWI03,2003-07-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
MWI,95,Humanitarian Crisis in Southern Africa 2002 - MALAWI,CMWI0203,2002-07-01,2003-06-30,2002,,Not specified,,11818820,
MWI,95,Humanitarian Crisis in Southern Africa 2002 - MALAWI,CMWI0203,2002-07-01,2003-06-30,2002,,Multiple clusters/sectors (shared),,0,
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1900,CAMP COORDINATION AND CAMP MANAGEMENT,1275000,175000,14
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1901,COORDINATION,85000,,
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1895,EDUCATION,347000,133209,38
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1896,FOOD SECURITY,705000,395713,56
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1894,HEALTH AND NUTRITION,734799,537209,73
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1898,PROTECTION,324402,234330,72
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,1899,WASH,327000,206724,63
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,,Not specified,,,
NAM,366,Namibia Flash Appeal (April - October 2011),FNAM11,2011-04-11,2011-10-11,2011,,Multiple clusters/sectors (shared),,0,
NAM,310,Namibia Flash Appeal (Revised) (March - November 2009),FNAM09,2009-03-20,2009-09-30,2009,,Not specified,,2275081,
NAM,310,Namibia Flash Appeal (Revised) (March - November 2009),FNAM09,2009-03-20,2009-09-30,2009,,Multiple clusters/sectors (shared),,0,
NER,1513,Niger Besoins Humanitaires et Plan de Réponse 2026,HNER26,2026-01-01,2026-12-31,2026,1513,Niger Besoins Humanitaires et Plan de Réponse 2026,449000000,,
NER,1513,Niger Besoins Humanitaires et Plan de Réponse 2026,HNER26,2026-01-01,2026-12-31,2026,,Not specified,,50583019,
NER,1513,Niger Besoins Humanitaires et Plan de Réponse 2026,HNER26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7896,Abris/NFI,46435507,2264177,5
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7889,Coordination,6498457,2470492,38
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7897,"EHA - Eau, Hygiène et Assainissement",27617276,14007843,51
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7890,Education,41101894,11049717,27
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7898,Logistics,13563968,5982689,44
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7893,Nutrition,51035940,12725959,25
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7894,Protection,70048132,24527232,35
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7895,Réponse aux Réfugiés,171719647,12385046,7
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7892,Santé,36826330,5785139,16
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,7891,Sécurité Alimentaire,137555431,45907341,33
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,8196,Transfert d’espèces à usages multiples,625000,,
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,,Not specified,,7249424,
NER,1264,Niger Besoins Humanitaires et Plan de Réponse 2025,HNER25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,12461704,
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7459,Abris/NFI,21899217,15387620,70
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7460,Coordination,6345463,6545752,103
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7461,"EHA - Eau, Hygiène et Assainissement",25649213,21443534,84
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7462,Education,40691105,27134630,67
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7467,Logistics,13541879,9961021,74
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7463,Nutrition,76882880,36945638,48
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7464,Protection,73744460,20765129,28
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7465,Réponse aux Réfugiés,151774415,69924399,46
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7466,Santé,47347206,10743460,23
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,7468,Sécurité Alimentaire,204316918,79904541,39
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,,Not specified,,14404894,
NER,1189,Niger Besoins Humanitaires et Plan de Réponse 2024,HNER24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,50227089,
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,6917,Abris/NFI,34075546,11253964,33
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7055,Coordination,6023787,9463214,157
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7056,"EHA - Eau, Hygiène et Assainissement",25504607,33646356,132
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7057,Education,25266743,21649766,86
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7062,Logistics,13160503,2796513,21
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7058,Nutrition,83435324,27948145,33
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7059,Protection,73925102,24754676,33
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7060,Réponse aux Réfugiés,154250448,74619020,48
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7061,Santé,27027018,15855473,59
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,7063,Sécurité Alimentaire,141237541,52588556,37
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,,Not specified,,8025308,
NER,1145,Niger Plan de Réponse Humanitaire 2023,HNER23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,15619975,
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6423,Abris/NFI,35852648,7897787,22
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6424,Coordination,5524534,10264378,186
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6425,"Eau, Hygiène et Assainissement",20034149,11745543,59
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6426,Education,21137120,17809756,84
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6427,Nutrition,99649476,28109394,28
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6428,Protection,52029211,19354703,37
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6429,Réponse aux réfugiés,106543039,105152652,99
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6430,Santé,27197754,22721886,84
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6432,Services humanitaires communs,11658494,12815513,110
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,6431,Sécurité alimentaire,172972021,80276879,46
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,,Not specified,,27873152,
NER,1078,Niger Plan de Réponse Humanitaire 2022,HNER22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,40038621,
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6002,Abris/NFI,54051093,11128010,21
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6003,Coordination,4700313,2852134,61
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6004,"Eau, Hygiène et Assainissement",47707278,7303017,15
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6005,Education,16538106,6144623,37
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6006,Nutrition,103979342,19766019,19
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6007,Protection,64156690,18214709,28
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6008,Réponse aux Réfugiés,91397060,31698557,35
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6009,Santé,20676767,18627726,90
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6011,Services humanitaires communs,9661019,3883524,40
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,6010,Sécurité Alimentaire,110195612,74607278,68
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,,Not specified,,60164141,
NER,1033,Niger Plan de Réponse Humanitaire 2021,HNER21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,9785355,
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5069,Abris/NFI,27865337,3053898,11
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5390,Abris/NFI COVID-19,2100000,0,0
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5070,Coordination,4654286,3101201,67
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5079,"EHA - Eau, Hygiène et Assainissement",18922468,2308975,12
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5391,"EHA - Eau, Hygiène et Assainissement COVID-19",6793294,352025,5
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5071,Education,19218224,17664242,92
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5394,Education COVID-19,4873789,5201012,107
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5073,Nutrition,71532476,32100353,45
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5368,Nutrition COVID-19,5388414,1874456,35
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5074,Protection,9731624,9939970,102
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5392,Protection COVID-19,5970580,222935,4
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5075,Protection de L'Enfant,8828760,1758685,20
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5526,Protection de L'Enfant COVID-19,4311141,305822,7
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5080,Réponse aux Réfugiés,102665619,9359267,9
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5525,Réponse aux Réfugiés COVID-19,5630000,2633692,47
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5077,Santé,19011647,4636911,24
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5395,Santé COVID-19,5200565,8286677,159
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5072,Services humanitaires communs,9842174,5857626,60
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5078,Sécurité Alimentaire,138657195,100714760,73
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5393,Sécurité Alimentaire COVID-19,39410252,18176309,46
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5076,VBG,2827112,1137509,40
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,5396,VBG COVID-19,2640000,0,0
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,,Not specified,,107409821,
NER,908,Niger Plan de Réponse Humanitaire 2020,HNER20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,35347077,
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4422,Abris/NFI,21329643,6443247,30
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4432,Coordination and Support Services,4515926,2385447,53
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4423,Education,12429085,7777366,63
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4424,Logistique UNHAS,9823802,4833956,49
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4425,Nutrition,76341895,29506737,39
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4426,Protection,9983423,2127658,21
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4427,Protection de L'Enfant,9198116,3592046,39
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4433,Refugees response,104639501,47532064,45
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4429,Santé,12135901,2768014,23
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4430,Sécurité Alimentaire,91241765,45856913,50
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4428,VBG,9321758,795989,9
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,4431,WASH,22141002,2979184,13
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,,Not specified,,48373575,
NER,676,Niger Plan de Réponse Humanitaire 2019,HNER19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,16080326,
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4054,Abris/NFI,16631116,8357014,50
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4064,Coordination and Support Services,3673907,2299660,63
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4055,Education,8060345,431782,5
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4056,Logistique UNHAS,8217113,5036679,61
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4116,Multi-Sector for Refugees,32246906,7713733,24
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4057,Nutrition,68924216,20179188,29
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4058,Protection,10101705,3425851,34
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4059,S/Cluster Protection de l'Enfant,4883579,821769,17
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4060,S/Cluster VBG,4980704,196443,4
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4061,Santé,13127352,1168857,9
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4062,Sécurité Alimentaire,150274540,93804572,62
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,4063,Wash,17181606,4298918,25
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,,Not specified,,13474888,
NER,643,Niger Plan de Réponse Humanitaire 2018,HNER18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,18330552,
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3319,Abris/NFI,12429735,4875492,39
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3329,Coordination and Support Services,3521248,1194224,34
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3320,Education,10371307,3933828,38
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3321,Logistique UNHAS,7839168,22362823,285
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3322,Nutrition,70097160,24012920,34
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3323,Protection,21780818,2041876,9
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3324,S/Cluster Protection de l'Enfant,4149711,1111510,27
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3325,S/Cluster VBG,1261109,2512346,199
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3326,Santé,16271830,3123080,19
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3327,Securité Alimentaire,121699552,102340895,84
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,3328,Wash,17852151,9032643,51
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,,Not specified,,53270554,
NER,530,Niger Plan de Réponse Humanitaire 2017,HNER17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3110,COORDINATION AND SUPPORT SERVICES,3804401,2712654,71
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3117,EARLY RECOVERY,502812,1404682,279
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3116,EDUCATION,2919999,386675,13
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3122,EMERGENCY SHELTER AND NFI,5500400,2271708,41
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3111,FOOD SECURITY,143348156,20535199,14
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3114,HEALTH,4410034,2211208,50
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3119,LOGISTICS,8481897,1603670,19
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3118,MULTI-SECTOR FOR REFUGEES,50685056,18761124,37
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3112,NUTRITION,28174397,36135949,128
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3115,PROTECTION,3380434,2334902,69
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,3113,WATER AND SANITATION,9265613,4467464,48
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,,Not specified,,39834237,
NER,495,Niger Plan de Réponse Humanitaire 2016,HNER16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2933,COORDINATION AND SUPPORT SERVICES,3644130,1172557,32
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2940,EARLY RECOVERY,4798316,550000,11
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2939,EDUCATION,2734148,,
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2945,EMERGENCY SHELTER AND NFI,2680109,595185,22
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2934,FOOD SECURITY,200540792,130323359,65
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2937,HEALTH,10060266,5004547,50
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2942,LOGISTICS,7867513,3491684,44
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2941,MULTI-SECTOR FOR REFUGEES,41406607,24321788,59
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2935,NUTRITION,86142908,27227939,32
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2938,PROTECTION,4084653,1319958,32
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,2936,WATER AND SANITATION,11760821,2149073,18
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,,Not specified,,13400924,
NER,471,Niger Plan de Réponse Stratégique 2015,HNER15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2471,COORDINATION AND SUPPORT SERVICES,3870398,6397586,165
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2478,EARLY RECOVERY,4000000,1500000,38
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2477,EDUCATION,835000,737406,88
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2483,EMERGENCY SHELTER AND NFI,2105409,696000,33
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2472,FOOD SECURITY,170258097,90687991,53
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2475,HEALTH,6095285,2246044,37
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2480,LOGISTICS,7596854,6784615,89
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2479,MULTI-SECTOR FOR REFUGEES,44623416,22841576,51
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2473,NUTRITION,55906718,27923776,50
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2476,PROTECTION,1865150,4181027,224
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,2474,WATER AND SANITATION,8080101,4955804,61
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,,Not specified,,38501864,
NER,428,Niger Plan de Réponse Stratégique 2014,HNER14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1354,COORDINATION/IM AND SUPPORT SERVICES,3900908,2422397,62
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1362,EARLY RECOVERY,4729134,2532108,54
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1361,EDUCATION,2495045,1196059,48
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1355,EMERGENCY PREPAREDNESS,1740900,1334957,77
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1356,FOOD SECURITY,130520933,149541886,115
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1359,HEALTH,16304531,9371683,57
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1364,LOGISTICS,7251013,10037120,138
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1363,MULTI-SECTOR,74195398,42429913,57
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1357,NUTRITION,91006898,59829824,66
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1360,PROTECTION,3655963,1558169,43
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,1358,"WATER, SANITATION AND HYGIENE",19477236,7874762,40
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,,Not specified,,0,
NER,409,Niger 2013,CNER13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1103,COORDINATION/IM AND SUPPORT SERVICES,3714700,1775701,48
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1111,EARLY RECOVERY,7324380,5500858,75
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1110,EDUCATION,2495716,1629213,65
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1105,FOOD SECURITY,276401901,193191950,70
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1108,HEALTH,13106968,5352409,41
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1113,LOGISTICS,8984876,11277173,126
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1112,MULTI-SECTOR,52263840,4702941,9
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1106,NUTRITION,116027636,81096609,70
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1109,PROTECTION,2506040,955181,38
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,1107,"WATER, SANITATION AND HYGIENE",6814746,7031773,103
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,,Not specified,,215246,
NER,379,Niger 2012,CNER12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,919,COORDINATION/IM AND SUPPORT SERVICES,8895076,8612203,97
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,927,EARLY RECOVERY,16637160,2423675,15
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,921,FOOD SECURITY,105173294,55477791,53
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,924,HEALTH,20108683,6943434,35
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,922,NUTRITION,54647579,42380255,78
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,925,PROTECTION,6667503,,
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,923,"WATER, SANITATION AND HYGIENE",3797500,392262,10
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,,Not specified,,-116013,
NER,359,Niger 2011,CNER11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
NER,185,Niger  2005,FNER05,2005-06-01,2005-09-30,2005,,Not specified,,59189713,
NER,185,Niger  2005,FNER05,2005-06-01,2005-09-30,2005,,Multiple clusters/sectors (shared),,0,
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8621,CCCM,5135968,,
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8785,Coordination,7000000,1330972,19
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8778,Education,23341395,2356634,10
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8779,Food Security,224404772,2849812,1
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8780,Health,33715660,1686333,5
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8786,Logistics ETS LS,31060000,,
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8787,Multi-Purpose Cash,,447900,
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8781,Nutrition,94377057,8509364,9
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8782,Protection,38096650,6772342,18
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8783,Shelter and Non-food Items,23372599,971236,4
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,8784,WASH,35895321,1647499,5
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,,Not specified,,10129518,
NGA,1508,Nigeria Humanitarian Needs and Response Plan 2026,HNGA26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,3086673,
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8184,Anticipatory Action,45000000,3501810,8
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8006,Camp Coordination and Camp Management,15996913,360500,2
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8067,Coordination and Support Services,15000000,6556604,44
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8057,Early Recovery and Livelihoods,22229420,14062498,63
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8058,Education,35787765,13943216,39
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8059,Emergency Shelter and NFI,54713175,7813476,14
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8065,Emergency Telecommunications,1200000,100001,8
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8060,Food Security,352175507,77883277,22
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8061,Health,74121904,15989123,22
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8066,Logistics,25500000,8391680,33
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8068,Multi-Purpose Cash,12000000,3407156,28
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8062,Nutrition,132096081,61332652,46
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8063,Protection,57179803,23315325,41
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,8064,Water and Sanitation,67245903,12813269,19
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,,Not specified,,10010108,
NGA,1274,Nigeria Humanitarian Needs and Response Plan 2025,HNGA25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,25210521,
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7469,Camp Coordination and Camp Management,19677983,4053414,21
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7480,Coordination and Support Services,21300000,18048323,85
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7470,Early Recovery and Livelihoods,27857856,16312139,59
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7471,Education,57583920,12430917,22
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7472,Emergency Shelter and NFI,58450283,11090341,19
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7478,Emergency Telecommunications,1200000,1163291,97
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7473,Food Security,340000000,173934174,51
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7474,Health,89923307,39185889,44
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7479,Logistics,33135291,22735019,69
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7481,Multi-Purpose Cash,12000000,11698411,97
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7475,Nutrition,112676128,123603450,110
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7476,Protection,65467884,49827720,76
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,7477,Water and Sanitation,87270034,38038064,44
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,,Not specified,,6485398,
NGA,1190,Nigeria Humanitarian Response Plan 2024,HNGA24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,27197563,
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6779,COORDINATION AND SUPPORT SERVICES,21300000,23657822,111
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6768,Camp Coordination and Camp Management,28700000,5309938,19
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6769,Early Recovery and Livelihoods,74731495,20355631,27
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6770,Education,94000000,8379862,9
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6771,Emergency Shelter and NFI,56700000,26290191,46
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6777,Emergency Telecommunications,1600000,710578,44
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6772,Food Security,470200000,200937379,43
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6773,Health,168755268,74881616,44
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6778,Logistics,26468397,27543447,104
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6780,Multi-Purpose Cash,18072034,5725392,32
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6774,Nutrition,133203348,48991565,37
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6775,Protection,104922974,39396470,38
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,6776,Water and Sanitation,113300000,45897713,41
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,,Not specified,,20035310,
NGA,1110,Nigeria Humanitarian Response Plan 2023,HNGA23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,29643495,
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6332,COORDINATION AND SUPPORT SERVICES,21253085,15003372,71
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6321,Camp Coordination and Camp Management,22713288,7681144,34
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6322,Early Recovery and Livelihoods,58948891,18218645,31
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6323,Education,100173309,7676385,8
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6324,Emergency Shelter and NFI,59294653,30464957,51
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6330,Emergency Telecommunications,1600000,1500000,94
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6325,Food Security,450889266,307929250,68
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6326,Health,52389956,76937577,147
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6331,Logistics,30446311,27858423,92
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6655,Multi-Purpose Cash,4977438,6723733,135
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6327,Nutrition,144583050,104321007,72
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6328,Protection,78400935,37123219,47
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,6329,Water and Sanitation,101541459,28776530,28
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,,Not specified,,39497542,
NGA,1062,Nigeria Humanitarian Response Plan 2022,HNGA22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,43153405,
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,6001,COORDINATION AND SUPPORT SERVICES,18940600,14134564,75
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5990,Camp Coordination and Camp Management,22946853,2420281,11
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5991,Early Recovery and Livelihoods,65627336,18298390,28
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5992,Education,51252539,19719135,38
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5993,Emergency Shelter and NFI,63909939,13614154,21
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5999,Emergency Telecommunications,1967592,2795969,142
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5994,Food Security,353596157,154318817,44
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5995,Health,81104528,39984852,49
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,6000,Logistics,30706203,29272872,95
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5996,Nutrition,131838246,55116491,42
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5997,Protection,91276443,51047752,56
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,5998,Water and Sanitation,92730602,48440389,52
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,,Not specified,,51206656,
NGA,1032,Nigeria Humanitarian Response Plan 2021,HNGA21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,214349444,
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4974,Camp Coordination and Camp Management,20133723,14622891,73
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5369,Camp Coordination and Camp Management COVID-19,6469795,924891,14
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4973,Coordination and Support Services,17784062,12966127,73
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5382,Coordination and Support Services COVID-19,308769,149358,48
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4975,Early Recovery and Livelihoods,100089535,5269598,5
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5370,Early Recovery and Livelihoods COVID-19,12685639,,
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4976,Education,40440585,10828159,27
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5371,Education COVID-19,14577026,4896101,34
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4977,Emergency Shelter and NFI,65589682,8355116,13
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5379,Emergency Shelter and NFI COVID-19,10714016,2896102,27
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4978,Emergency Telecommunications,2952395,1142640,39
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4979,Food Security,212235690,233482977,110
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5372,Food Security COVID-19,102537484,20405067,20
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4980,Health,86230294,24632934,29
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5373,Health COVID-19,53804465,15384988,29
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4981,Logistics,30252388,2140603,7
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4982,Nutrition,93448019,45097326,48
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5380,Nutrition COVID-19,10043622,1524683,15
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4984,Protection,22772209,17447917,77
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5374,Protection COVID-19,2484041,6451,0
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4985,Protection: Child Protection,22752846,2711583,12
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5375,Protection: Child Protection COVID-19,4452031,724863,16
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5376,Protection: Gender Based Violence COVID-19,6368725,0,0
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4986,Protection: Gender-Based Violence,28948336,4311541,15
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4988,Protection: Housing Land and Property,73000,,
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5377,Protection: Housing Land and Property COVID-19,250000,,
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4987,Protection: Mine Action,7817687,0,0
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5378,Protection: Mine Action COVID-19,100000,,
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,4983,Water and Sanitation,86477896,12524881,14
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,5381,Water and Sanitation COVID-19,17652653,11794520,67
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,,Not specified,,103260065,
NGA,869,Nigeria Humanitarian Response Plan 2020,HNGA20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,74394418,
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4523,Camp Coordination and Camp Management,19510302,5628891,29
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4524,Coordination and Support Services,16471449,7174728,44
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4522,Early Recovery and Livelihoods,53701608,20554491,38
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4519,Education,48313512,37713776,78
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4518,Emergency Shelter and NFI,60473481,19200046,32
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4525,Emergency Telecommunications,3446215,206063,6
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4512,Food Security,263587884,229532779,87
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4516,Health,73674152,14896007,20
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4521,Logistics,27978517,23102248,83
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4517,Nutrition,106285756,94318444,89
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4513,Protection,30586326,10523873,34
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4514,Protection: Child Protection,36640877,7815279,21
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4515,Protection: Gender-Based Violence,38199952,7832963,21
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,4520,Water and Sanitation,68833550,22106572,32
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,,Not specified,,77109784,
NGA,714,Nigeria Humanitarian Response Strategy 2019,HNGA19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,52270072,
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4065,Camp Coordination and Camp Management,18520869,15579335,84
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4117,Child Protection,39719941,10947474,28
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4066,Coordination and Support Services,18167692,12424449,68
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4067,Early Recovery and Livelihoods,30705111,8902303,29
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4068,Education,60853026,16121415,26
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4069,Emergency Shelter and NFI,67356321,11833513,18
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4076,Emergency Telecommunications,4440110,1610600,36
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4071,Food Security,435080206,344905807,79
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4118,Gender-Based Violence,40260328,3229026,8
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4072,Health,109571527,44154214,40
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4070,Logistics,33618301,32220773,96
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4073,Nutrition,107061654,120854644,113
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4074,Protection,33687109,8283197,25
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,4075,Water and Sanitation,48726392,13228281,27
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,,Not specified,,53597980,
NGA,642,Nigeria Humanitarian Response Plan 2018,HNGA18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,27144367,
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3366,Camp Coordination and Camp Management,11560000,5179434,45
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3367,Coordination and Support Services,31193662,25250653,81
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3368,Early Recovery and Livelihoods,44553589,5802462,13
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3369,Education,56339244,11944971,21
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3370,Emergency Shelter and NFI,70332436,18741806,27
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3377,Emergency Telecommunications,5846761,3756484,64
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3372,Food Security,480260433,225026621,47
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3373,Health,93827598,27614693,29
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3371,Logistics,12238706,13164548,108
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3374,Nutrition,110268668,107551006,98
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3375,Protection,88274151,35932537,41
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,3376,Water and Sanitation,49736246,25070825,50
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,,Not specified,,263299207,
NGA,536,Nigeria Humanitarian Response Plan 2017,HNGA17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,1885591,
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3136,CAMP COORDINATION AND CAMP MANAGEMENT,12358500,11205210,91
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3135,CLUSTER NOT YET SPECIFIED,,13605442,
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3129,COORDINATION AND SUPPORT SERVICES,19832865,26314123,133
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3128,EARLY RECOVERY,26361765,162638,1
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3123,EDUCATION,23598454,4322053,18
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3124,EMERGENCY SHELTER AND NFI,53743197,17227848,32
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3130,FOOD SECURITY,157635957,72677535,46
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3125,HEALTH,53143622,11760001,22
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3126,NUTRITION,33216948,24873342,75
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3127,PROTECTION,55885268,9316557,17
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,3134,WATER AND SANITATION,48403022,7059788,15
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,,Not specified,,72343476,
NGA,496,Nigeria Humanitarian Response Plan 2016,HNGA16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2952,COORDINATION AND SUPPORT SERVICES,8869352,6682223,75
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2946,EDUCATION,7800000,1928718,25
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2947,EMERGENCY SHELTER AND NFI,3761050,3064569,81
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2953,FOOD SECURITY,11754424,8428983,72
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2948,HEALTH,16987498,5153989,30
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2949,NUTRITION,14000000,9527538,68
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2950,PROTECTION,28389083,16472172,58
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,2957,WATER AND SANITATION,8702088,5159177,59
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,,Not specified,,1572614,
NGA,472,Nigeria Strategic Response Plan 2015,HNGA15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2684,COORDINATION AND SUPPORT SERVICES,7882565,3542380,45
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2683,EARLY RECOVERY,8050000,,
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2678,EDUCATION,3580361,,
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2679,EMERGENCY SHELTER AND NFI,11200000,,
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2685,FOOD SECURITY,14290659,4712925,33
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2680,HEALTH,17736833,1227860,7
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2681,NUTRITION,2333666,2578075,110
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2682,PROTECTION,14885807,3621512,24
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,2689,WATER AND SANITATION,13437502,1702244,13
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,,Not specified,,409553,
NGA,447,Nigeria Strategic Response Plan 2014,HNGA14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,1925,COLLECTIVE CENTRES/EMERGENCY SHELTER,767037,239386,31
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,1924,EARLY RECOVERY,1907584,1129438,59
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,1921,FOOD SECURITY,10530473,3246816,31
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,1922,HEALTH,785760,323105,41
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,1923,WASH,850000,418906,49
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,,Not specified,,,
NIC,390,Nicaragua Flash Appeal (October 2011 - April 2012),FNIC1112,2011-10-27,2012-04-26,2011,,Multiple clusters/sectors (shared),,0,
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1620,CHILD PROTECTION,50000,21553,43
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1613,COORDINATION,650000,,
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1614,EARLY RECOVERY,16380100,2651739,16
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1615,EDUCATION,395000,170265,43
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1624,EMERGENCY SHELTER,7000000,1791180,26
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1617,EMERGENCY TELECOMMUNICATIONS,212000,,
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1618,FOOD SECURITY,10220825,9182162,90
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1619,HEALTH,1490000,2456525,165
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1622,LOGISTICS,3320035,70755,2
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1616,NUTRITION,530000,377722,71
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1621,SAFETY AND SECURITY,203400,,
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,1623,WATER AND SANITATION,1290000,1233887,96
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,,Not specified,,365631,
NIC,254,Nicaragua Flash Appeal 2007,FNIC0708,2007-09-07,2008-02-28,2007,,Multiple clusters/sectors (shared),,0,
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7924,Camp Coordination Camp Management,250000,,
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7932,Early Recovery,1020000,,
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7933,Education,1760000,798962,45
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7925,Food Security,3000000,21864724,729
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7926,Health,2200000,816410,37
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7931,Logistics,500000,,
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7927,Nutrition,800000,0,0
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7928,Protection,1000000,1610396,161
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7929,Shelter,3000000,,
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,7930,WASH,4000000,1142633,29
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,,Not specified,,930405,
NPL,1265,Nepal Humanitarian Needs and Priorities Floods Response Plan 2024,ONPL24,2024-10-07,2024-12-31,2024,,Multiple clusters/sectors (shared),,10234,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6188,CCCM / Shelter,5000000,,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6195,Early Recovery,3500000,,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6192,Education,3800000,,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6186,Food Security,3710000,,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6187,Health,42000000,3894897,9
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6193,Logistics,664000,,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6191,Nutrition,3500000,24805,1
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6190,Protection,7497252,,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6194,Risk Communication - Community Engagement,3750000,13348,0
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,6189,WASH,10200000,0,0
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,,Not specified,,912662,
NPL,1048,Nepal Intersectoral COVID-19 Response Plan 2021,ONPL21,2021-05-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,347262,
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1983,CCCM,10326856,1187951,12
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1991,COORDINATION,3443000,4274579,124
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1993,EARLY RECOVERY,16049800,9070396,57
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1985,EDUCATION,24064072,11485312,48
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1994,EMERGENCY TELECOMMUNICATIONS,2029465,1060065,52
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1984,FOOD SECURITY,98639453,31462296,32
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1986,HEALTH,41822974,19982183,48
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1988,LOGISTICS,39508568,25132788,64
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1987,NUTRITION,11016755,7996462,73
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1989,PROTECTION,13714915,12214975,89
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1990,SHELTER AND NFIs,98260938,48510231,49
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,1992,WASH,62985546,23008146,37
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,,Not specified,,84858240,
NPL,486,Nepal Flash Appeal Earthquake 2015,FNPL15,2015-04-25,2015-09-30,2015,,Multiple clusters/sectors (shared),,0,
NPL,327,Nepal Humanitarian Transition Appeal 2010,ONPL10,2010-01-01,2010-12-31,2010,2185,COORDINATION ,1823377,768525,42
NPL,327,Nepal Humanitarian Transition Appeal 2010,ONPL10,2010-01-01,2010-12-31,2010,2186,DISASTER PREPAREDNESS,3588000,,
NPL,327,Nepal Humanitarian Transition Appeal 2010,ONPL10,2010-01-01,2010-12-31,2010,2188,FOOD SECURITY AND NUTRITION,93179190,53086612,57
NPL,327,Nepal Humanitarian Transition Appeal 2010,ONPL10,2010-01-01,2010-12-31,2010,2193,REFUGEES (Multi-sector),26458559,16464648,62
NPL,327,Nepal Humanitarian Transition Appeal 2010,ONPL10,2010-01-01,2010-12-31,2010,,Not specified,,,
NPL,327,Nepal Humanitarian Transition Appeal 2010,ONPL10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2135,Camp Coordination and Camp Management,1835450,,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2136,Coordination,2954795,1796632,61
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2137,Disaster Preparedness,4156600,840680,20
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2138,Emergency Education,675269,589500,87
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2139,Food Security,92118169,101068062,110
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2140,Health,4468113,2378710,53
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2146,Mine Action,236334,,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2141,Nutrition,2238442,,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2142,Protection,3874456,993722,26
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2143,Refugees (Multi-sector),12014070,8048163,67
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2144,Shelter,2731000,,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,2145,"Water, Sanitation and Hygiene",1917465,,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,,Not specified,,-58506,
NPL,292,Nepal Humanitarian Transition Appeal 2009,ONPL09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
NPL,270,Nepal Common Appeal for Transition Support 2008,ONPL08,2008-01-01,2008-12-31,2008,,Not specified,,100893272,
NPL,270,Nepal Common Appeal for Transition Support 2008,ONPL08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2157,AGRICULTURE ,2250000,205698,9
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2155,CAMP COORDINATION AND CAMP MANAGEMENT,580000,200000,34
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2158,COORDINATION AND INFORMATION MANAGEMENT,600000,134575,22
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2153,EDUCATION,713340,197950,28
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2156,EMERGENCY SHELTER,942147,774528,82
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2149,FOOD SECURITY,7987885,5846118,73
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2152,HEALTH,1719642,572000,33
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2150,NUTRITION,338157,,
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2154,PROTECTION (Including Child Protection),730000,229099,31
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,2151,"WATER, SANITATION AND HYGIENE",657813,296545,45
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,,Not specified,,1781640,
NPL,299,Nepal Floods Humanitarian Response Plan 2008,ONPL0809,2008-10-01,2009-03-31,2008,,Multiple clusters/sectors (shared),,0,
NPL,241,Nepal Common Appeal for Transition Support 2007,ONPL07,2007-01-01,2007-12-31,2007,,Not specified,,70590557,
NPL,241,Nepal Common Appeal for Transition Support 2007,ONPL07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
NPL,187,Nepal 2005-2006,CNPL0506,2005-10-01,2006-12-31,2006,,Not specified,,57136704,
NPL,187,Nepal 2005-2006,CNPL0506,2005-10-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8755,Coordination and common services,497238,,
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8752,Education,10746767,2275000,21
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8641,Food Security and Livelihoods,9952544,473845,5
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8748,Health,3047250,4066896,133
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8754,Multi-Purpose Cash,1198280,,
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8749,Nutrition,12759000,,
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8753,Protection,4830758,360000,7
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8751,Shelter & NFI,11069808,93897,1
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,8750,WASH,10842264,0,0
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,,Not specified,,1210890,
PAK,1532,Pakistan Floods Support Plan 2026,OPAK26,2026-01-01,2026-04-30,2026,,Multiple clusters/sectors (shared),,1358449,
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8562,Coordination and common services,502762,71211,14
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8440,Education,10076456,4041531,40
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8434,Food Security and Livelihoods,32623121,7854790,24
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8435,Health,1652750,4382734,265
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8475,Multi-Purpose Cash,6752724,2610959,39
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8436,Nutrition,5746296,308699,5
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8439,Protection,3004237,140000,5
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8438,Shelter & NFI,15015098,4570126,30
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,8437,WASH,10313736,4788221,46
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,,Not specified,,3393852,
PAK,1431,Pakistan Floods Support Plan 2025,OPAK25,2025-10-20,2025-12-31,2025,,Multiple clusters/sectors (shared),,24541477,
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6904,Coordination and Support Services,1666667,5351292,321
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6895,Education,16955157,18099966,107
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6896,Food Security and Agriculture,103271899,47148141,46
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6897,Health,30723277,25891508,84
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6903,Logistics,1060000,2145124,202
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6898,Nutrition,54690424,23860278,44
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6899,Protection,29840187,20656897,69
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6900,Shelter and Non-Food Items (NFI),55896745,25939552,46
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,6902,WASH,49903565,25453458,51
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,,Not specified,,11230072,
PAK,1140,Pakistan Floods Response Plan 2023,OPAK23,2023-01-01,2023-05-31,2023,,Multiple clusters/sectors (shared),,51413662,
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6901,Coordination and Support Services,1333333,2052950,154
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6728,Education,23647157,13222258,56
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6729,Food Security and Agriculture,166131467,131072991,79
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6730,Health,83776723,15729982,19
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6731,Logistics,8094896,9107597,113
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6732,Nutrition,36345212,33514873,92
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6733,Protection,16087202,8984026,56
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6734,Shelter and Non-Food Items (NFI),89598170,30570184,34
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,6735,WASH,47294467,26933376,57
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,,Not specified,,58020992,
PAK,1108,Pakistan Floods Response Plan 2022,OPAK22,2022-09-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,38346080,
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6041,Coordination and  Common Services,930000,199272,21
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6042,Education,10042974,1202814,12
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6045,Food Security,56579843,41519052,73
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6046,Health,24377309,22843289,94
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6044,Nutrition,29201942,215256539,737
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6048,Protection,70222948,5461835,8
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6049,Refugee Response,108148370,2439024,2
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6047,Shelter,3827765,0,0
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,6043,WASH,28712014,4055608,14
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,,Not specified,,39939887,
PAK,1034,Pakistan Humanitarian Response Plan 2021,HPAK21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,12162555,
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5649,Education COVID-19,4000000,353035,9
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5643,Food Security and Agriculture COVID-19,54000000,2217474,4
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5644,Health COVID-19,37425410,28861761,77
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5645,Logistics COVID-19,8500000,,
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5646,Nutrition COVID-19,11500000,2849105,25
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5647,Protection COVID-19,14915672,721383,5
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,5648,WASH COVID-19,15447796,1449515,9
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,,Not specified,,41691458,
PAK,991,Pakistan Intersectoral COVID-19 Response Plan 2020,OPAK20,2020-01-05,2020-12-31,2020,,Multiple clusters/sectors (shared),,2930668,
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4640,Child Protection,1409864,8050,1
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4643,Coordination and  Common Services,3900000,4431450,114
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4635,Education,12699667,121044,1
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4634,Food Security,84746000,26466281,31
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4639,Gender-based Violence,3700000,518201,14
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4636,Health,33408473,4421003,13
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4637,Nutrition,42473963,16433047,39
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,4642,WASH,19623165,1424979,7
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,,Not specified,,2501109,
PAK,720,Pakistan Response Plan 2019,OPAK19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,1999986,
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4135,Common Services,4340108,2759920,64
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4137,Education,7000000,1345190,19
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4138,Emergency Shelter and NFIs,7597877,649943,9
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4139,Food Security,72700001,45071765,62
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4140,Health,9968544,1227327,12
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4142,Nutritiion,9500000,9579666,101
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4143,Protection,1729140,,
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,4144,WASH,10168589,2385645,23
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,,Not specified,,10458534,
PAK,648,Pakistan Transition Plan: Humanitarian Component 2018,OPAK18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,2174896,
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3408,Camp Coordination and Camp Management,605796,878477,145
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3409,Common Services,4802233,2643838,55
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3410,Community Restoration,26230000,723964,3
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3411,Education,6529647,999444,15
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3412,Emergency Shelter and NFIs,22834256,3741640,16
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3413,Food Security,95607117,52955820,55
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3414,Health,14945856,999989,7
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3415,Multi-sector for Refugees,123012338,23118142,19
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3416,Nutrition,22088971,12853784,58
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3417,Protection,8100000,659311,8
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,3418,WASH,14647510,6450204,44
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,,Not specified,,19100342,
PAK,540,Pakistan Humanitarian Strategic Plan 2017,HPAK17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2274,COMMUNITY RESTORATION/EARLY RECOVERY,42500000,336115,1
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2282,COORDINATION,1905009,554505,29
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2275,EDUCATION,21581765,456622,2
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2284,FOOD SECURITY,69474818,23299686,34
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2283,HEALTH,52069693,6950000,13
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2277,NUTRITION,24756638,14829090,60
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2276,PROTECTION,11647545,1382163,12
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2281,SHELTER/NFIs,155498765,23468237,15
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,2280,"WATER, SANITATION, HYGIENE",61108455,4597345,8
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,,Not specified,,1475626,
PAK,391,Pakistan Early Recovery Framework 2012,OPAK12,2012-01-01,2012-09-30,2012,,Multiple clusters/sectors (shared),,0,
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,1904,COORDINATION,525504,418048,80
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,1902,FOOD SECURITY,173940784,74340264,43
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,1903,HEALTH,45911379,21666843,47
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,1907,LOGISTICS,1859502,1448792,78
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,1905,SHELTER/NFIs,66452014,33393089,50
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,1906,"WATER, SANITATION, HYGIENE",68070486,13564150,20
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,,Not specified,,12266604,
PAK,387,Pakistan Rapid Response Plan Floods 2011 (September - March 2012),FPAK1112,2011-09-15,2012-06-30,2011,,Multiple clusters/sectors (shared),,0,
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1868,AGRICULTURE,170552906,109505813,64
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1871,CAMP COORDINATION AND CAMP MANAGEMENT,12829817,5367462,42
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1870,COMMUNITY RESTORATION,180484815,101888629,56
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1872,COORDINATION AND SUPPORT SERVICES,18925517,12064230,64
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1869,EDUCATION,83402534,34856367,42
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1865,FOOD SECURITY,573522277,435686935,76
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1864,HEALTH,199138879,109885139,55
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1863,LOGISTICS AND EMERGENCY COMMUNICATIONS,50476269,46128752,91
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1862,NUTRITION,44741500,31718075,71
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1861,PROTECTION,62531227,25612586,41
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1866,SHELTER & NON-FOOD ITEMS,322093129,188871050,59
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,1860,"WATER, SANITATION AND HYGIENE",244774376,127157795,52
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,,Not specified,,151324398,
PAK,347,Pakistan Floods Relief and Early Recovery Response Plan (Revised) (August 2010 - July 2011),FPAK1011,2010-08-01,2011-07-31,2010,,Multiple clusters/sectors (shared),,0,
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2210,AGRICULTURE,29561378,9067448,31
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2211,CAMP COORDINATION  AND CAMP MANAGEMENT,7602972,,
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2214,COMMUNITY RESTORATION,42825537,16829678,39
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2213,COORDINATION ,11629521,8809428,76
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2215,EDUCATION ,30492675,15832025,52
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2217,FOOD ASSISTANCE,245218689,130416719,53
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2218,HEALTH,70584200,33249629,47
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2219,LOGISTICS ,4761985,1319900,28
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2220,NUTRITION,14413038,6913787,48
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2221,PROTECTION,32559126,9022637,28
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2216,SHELTER & NON-FOOD ITEMS,133003840,13198968,10
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,2222,"WATER, SANITATION AND HYGIENE",38528017,14912754,39
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,,Not specified,,72623772,
PAK,330,Pakistan Humanitarian Response Plan (February - December 2010),CPAK10,2010-02-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,471,AGRICULTURE,21919142,4270180,19
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,465,CAMP COORDINATION AND CAMP MANAGEMENT,31042491,29742086,96
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,473,COORDINATION ,8534051,7495192,88
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,472,EARLY RECOVERY,28666871,1161004,4
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,469,EDUCATION,23250130,8457541,36
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,476,EMERGENCY SHELTER,149344244,99987201,67
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,468,FOOD AID,283226347,277268346,98
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,466,HEALTH,42065870,25354763,60
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,475,LOGISTICS SUPPORT SERVICES,6610430,4235103,64
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,470,NUTRITION,5106951,5103011,100
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,477,PROTECTION,42354000,23281666,55
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,467,"WATER, SANITATION AND HYGIENE",37950000,32124313,85
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,,Not specified,,8384388,
PAK,285,Pakistan Humanitarian Response Plan (Revised) 2008-2009,CPAK0809,2008-09-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1560,CAMP COOR. AND CAMP MGMT,1038850,593850,57
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1561,CLUSTER NOT SPECIFIED,400000,,
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1562,COORDINATION,348000,137111,39
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1563,EARLY RECOVERY,9545000,2369803,25
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1564,EDUCATION,2147000,688373,32
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1565,EMERGENCY TELECOMMUNICATIONS,684290,342145,50
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1566,FOOD,4218753,3513596,83
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1567,FOOD SECURITY,1826000,1535026,84
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1568,HEALTH,4715000,2396956,51
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1569,LOGISTICS,1092129,922531,84
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1570,NUTRITION,1945275,992836,51
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1571,PROTECTION,1590000,208133,13
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1572,SHELTER,8632000,3658711,42
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,1573,"WATER, SANITATION & HYGIENE",4740000,3223114,68
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,,Not specified,,319823,
PAK,248,Pakistan Cyclone and Floods Flash Appeal 2007,FPAK07,2007-07-15,2007-10-31,2007,,Multiple clusters/sectors (shared),,0,
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3572,Coordination,180000,,
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3573,Early Recovery and Livelihoods,5170000,250016,5
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3574,Education,2614200,730416,28
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3575,Food Security and Nutrition,4898208,872688,18
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3576,Health,5620000,881445,16
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3577,Protection,2132000,243776,11
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3580,Shelters and Camps Coordination and Management,4335000,607196,14
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3578,Temporary Shelters and Housing,4683000,770000,16
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,3579,WASH,9840000,2841920,29
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,,Not specified,,596736,
PER,593,Perú Costa Norte Flash Appeal 2017,FPER17,2017-04-01,2017-10-31,2017,,Multiple clusters/sectors (shared),,3774166,
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1596,COORDINATION,692000,100000,14
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1597,EARLY RECOVERY,2600000,507100,20
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1599,EDUCATION,5311176,1101278,21
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1598,EMERGENCY EMPLOYMENT,4000000,200000,5
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1600,EMERGENCY TELECOMMUNICATIONS SERVICES,787963,40000,5
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1595,FOOD SECURITY ,14728824,8642015,59
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1601,HEALTH,2120000,1683350,79
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1606,NON-STANDARD SECTOR NOT YET SPECIFIED,,3294359,
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1602,PROTECTION OF CHILDREN AND OTHER AT RISK GROUPS,790000,1309290,166
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1603,SAFETY AND SECURITY,126800,,
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1604,SHELTER AND CAMP MANAGEMENT,5000000,5021937,100
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,1605,WATER AND SANITATION,1670000,1321570,79
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,,Not specified,,-1975626,
PER,251,Peru Earthquake Flash Appeal 2007,FPER0708,2007-08-24,2008-02-28,2007,,Multiple clusters/sectors (shared),,0,
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8173,Camp Coordination / Management,1320000,545791,41
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8182,Education,1160000,1180008,102
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8175,Emergency Shelter,4790800,4115023,86
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8176,Emergency Telecommunications,20000,,
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8177,Food Security and Agriculture,5200000,3038592,58
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8178,Health,191200,2321522,1214
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8174,Logistics,200000,1500000,750
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8180,Multipurpose Cash,1742269,5227216,300
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8183,Nutrition,80000,43280,54
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8181,Protection,232482,1111764,478
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,8179,WASH,1944000,2381007,122
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,,Not specified,,2917697,
PHL,1325,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2025,OPHL25,2025-01-01,2025-04-30,2025,,Multiple clusters/sectors (shared),,276722,
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8162,Camp Coordination / Management,1980000,659273,33
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8163,Education,1740000,375427,22
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8164,Emergency Shelter,7186200,2249861,31
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8165,Emergency Telecommunications,30000,,
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8166,Food Security and Agriculture,7800000,2506898,32
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8167,Health,286800,502293,175
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8169,Logistics,300000,566491,189
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8172,Multipurpose Cash,2613403,5905665,226
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8168,Nutrition,120000,65171,54
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8170,Protection,369723,1681152,455
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,8171,WASH,2916000,1597298,55
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,,Not specified,,284382,
PHL,1324,Philippines Tropical Cyclones and Floods Humanitarian Needs and Priorities 2024,OPHL24,2024-11-13,2024-12-31,2024,,Multiple clusters/sectors (shared),,0,
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6656,Camp Coordination and Camp Management,9800000,1858674,19
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6667,Coordination,1600000,1870000,117
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6666,Early Recovery,9000000,200000,2
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6657,Education,3900000,271684,7
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6658,Emergency Shelter,30000000,14151651,47
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6659,Emergency Telecommunication,1000000,599953,60
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6660,Food Security and Agriculture,47591547,27637285,58
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6661,Health,14400000,10925494,76
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6663,Logistics,5000000,3815932,76
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6662,Nutrition,4446231,32693,1
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6664,Protection,13204000,4020262,30
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,6665,WASH,28965185,8121943,28
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,,Not specified,,15631491,
PHL,1101,Philippines Super Typhoon Rai (Odette) Humanitarian Needs and Priorities 2022,OPHL2122,2021-12-24,2022-06-30,2022,,Multiple clusters/sectors (shared),,6129240,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5662,CCCM COVID-19,1850000,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5658,Coordination COVID-19,200000,471594,236
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5655,Early Recovery COVID-19,8947325,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5661,Education COVID-19,5929500,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5656,Emergency Shelter COVID-19,1365288,0,0
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5651,FSAC COVID-19,39706706,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5660,Health COVID-19,28856591,4518890,16
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5659,Logistics COVID-19,600000,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5657,Nutrition COVID-19,6500000,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5653,Protection inc GBV and CP COVID-19,6488659,901706,14
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5654,RCCE COVID-19,2090932,,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,5652,WASH COVID-19,19232343,0,0
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,,Not specified,,6231364,
PHL,992,Philippines Intersectoral COVID-19 Response Plan 2020,OPHL20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,8538953,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4297,Camp Coordination and Camp Management,2902901,,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4308,Coordination,400000,365031,91
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4298,Early Recovery,5205791,991923,19
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4299,Education,4572301,,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4306,Emergency Shelter,2000000,,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4300,Food Security and Agriculture,25963441,6054491,23
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4302,Health (including Reproductive Health and Mental Health and Psychosocial Services),5029125,1336017,27
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4309,Multi-sector,385858,,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4301,Nutrition,1993950,453766,23
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4303,Protection,4205500,500000,12
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4304,Protection - Child Protection,1150000,482111,42
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4305,Protection - Gender-Based Violence,1536650,482111,31
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4310,Shelter,650000,,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,4307,"Water, Sanitation and Hygiene",5008635,3039888,61
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,,Not specified,,1,
PHL,665,Philippines Marawi Conflict Humanitarian Response and Resources Overview 2018,OPHL18,2018-02-21,2018-12-31,2018,,Multiple clusters/sectors (shared),,0,
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1950,Agriculture,0,,
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1952,CCCM,919889,761220,83
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1951,Coordination,450000,435327,97
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1942,Early Recovery and Livelihood,7127875,890000,12
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1943,Education,1772857,466519,26
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1944,Emergency Shelter,8772503,3194201,36
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1945,Food Security,4000000,4277722,107
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1946,Health,4865000,1353031,28
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1947,Logistics,318702,200000,63
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1953,Nutrition,1000000,466749,47
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1948,Protection,827113,615173,74
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,1949,WASH,3775000,3908908,104
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,,Not specified,,,
PHL,440,Philippines Bohol Earthquake Flash Appeal 2014,FPHL1314,2013-10-22,2014-04-22,2014,,Multiple clusters/sectors (shared),,0,
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2733,CCCM,1500000,1252412,83
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2735,Coordination,250295,,
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2726,Education,1100000,210000,19
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2728,Emergency Shelter,2000000,1766122,88
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2731,Food and Agriculture,600215,600215,100
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2725,Health,1553000,549983,35
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2730,Livelihood,2400000,,
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2729,Logistics,199998,199998,100
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2734,Nutrition,288414,210000,73
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2724,"Protection, incl. child protection and SGBV",1253960,499456,40
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,2727,WASH,1650000,689668,42
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,,Not specified,,,
PHL,452,Philippines Zamboanga Crisis Flash Appeal 2014,HPHL1314a,2013-10-01,2014-08-31,2014,,Multiple clusters/sectors (shared),,0,
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2621,CCCM,7983641,4408167,55
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2620,Coordination,10660393,8849155,83
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2612,Early Recovery and Livelihood,115132049,33791729,29
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2613,Education,44900000,27608504,61
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2614,Emergency Shelter,172927513,80243485,46
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2623,Emergency Telecommunications (ETC),3113854,1787120,57
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2615,Food Security and Agriculture,182285327,132921879,73
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2616,Health,79431944,54086343,68
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2617,Logistics,19777000,22799694,115
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2622,Nutrition,15029559,14492736,96
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2618,Protection,43499716,22405130,52
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,2619,WASH,81007660,61534095,76
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,,Not specified,,4991548,
PHL,441,Philippines Typhoon Haiyan Strategic Response Plan 2014,SPHL1314,2013-11-08,2014-11-07,2014,,Multiple clusters/sectors (shared),,0,
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1372,CCCM,2820000,2395348,85
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1374,COORDINATION,2443891,2323611,95
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1370,EARLY RECOVERY,9212822,2012138,22
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1367,EDUCATION,3782413,1002791,27
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1377,EMERGENCY SHELTER,20846210,9241584,44
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1366,FOOD AND AGRICULTURE,25807255,19494081,76
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1369,HEALTH,5370123,2273632,42
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1379,LIVELIHOOD,2735965,1817846,66
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1375,LOGISTICS,1100000,1096790,100
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1373,NUTRITION,3397843,1090411,32
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1368,"PROTECTION, INCL. CHILD PROTECTION AND SGBV",10651391,5061698,48
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1378,SECURITY,96300,,
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,1371,WASH,7244754,5092934,70
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,,Not specified,,642077,
PHL,410,Philippines Mindanao Action Plan 2013,CPHL1314,2013-01-01,2014-08-31,2013,,Multiple clusters/sectors (shared),,0,
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1149,CCCM,2414908,860491,36
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1151,COORDINATION,1744724,1638301,94
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1147,EARLY RECOVERY,1487500,704433,47
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1144,EDUCATION,1652128,293620,18
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1154,EMERGENCY SHELTER,5388404,4096801,76
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1143,FOOD AND AGRICULTURE,17676024,15248158,86
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1146,HEALTH,4540702,1687346,37
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1156,LIVELIHOOD,734500,614132,84
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1152,LOGISTICS,400002,400002,100
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1150,NUTRITION,479250,,
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1145,"PROTECTION, INCL. CHILD PROTECTION AND SGBV",8926657,4945195,55
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1155,SECURITY,0,,
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,1148,WASH,5787031,4771984,82
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,,Not specified,,0,
PHL,382,Philippines Humanitarian Action Plan 2012,CPHL12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2237,CCCM,4015662,1499985,37
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2239,COORDINATION,324759,269494,83
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2235,EARLY RECOVERY,1075950,,
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2232,EDUCATION,2828150,1735915,61
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2231,FOOD AND AGRICULTURE,11941675,10072374,84
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2234,HEALTH,2526948,707546,28
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2240,LOGISTICS,350000,200069,57
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2238,NUTRITION,2014000,656548,33
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2233,"PROTECTION, INCL. CHILD PROTECTION AND SGBV",5537704,1788514,32
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,2236,WASH,2643322,1019762,39
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,,Not specified,,,
PHL,346,Mindanao Humanitarian Action Plan 2011,OPHL11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1788,AGRICULTURE,10000000,3547196,35
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1781,CAMP COORDINATION/CAMP MANAGEMENT & NFIs,8835349,1381893,16
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1791,COORDINATION,1016897,1093283,108
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1789,EARLY RECOVERY,5522400,,
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1784,EDUCATION,8277878,327678,4
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1779,FOOD ,55451068,35132198,63
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1783,HEALTH,11518131,4731937,41
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1790,LIVELIHOODS,3557135,,
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1787,LOGISTICS AND EMERGENCY TELECOMMUNICATIONS,6496268,5377953,83
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1785,NUTRITION,780070,429798,55
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1786,PROTECTION ,5596500,475691,8
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1792,SECTOR NOT YET SPECIFIED ,,6038469,
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1780,SHELTER ,16344914,1299949,8
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,1782,WASH,10377470,3014883,29
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,,Not specified,,,
PHL,332,Philippines Flash Appeal  (Revised) (October 2009 - March 2010),FPHL0910,2009-10-03,2010-03-31,2009,,Multiple clusters/sectors (shared),,0,
PHL,236,Philippines 2006 Typhoon Appeal,OPHL0607,2006-12-15,2007-12-31,2006,2096,COMPONENT NOT YET SPECIFIED,,642787,
PHL,236,Philippines 2006 Typhoon Appeal,OPHL0607,2006-12-15,2007-12-31,2006,2095,RECOVERY,36351605,3522092,10
PHL,236,Philippines 2006 Typhoon Appeal,OPHL0607,2006-12-15,2007-12-31,2006,2094,RELIEF,12352336,3053682,25
PHL,236,Philippines 2006 Typhoon Appeal,OPHL0607,2006-12-15,2007-12-31,2006,,Not specified,,,
PHL,236,Philippines 2006 Typhoon Appeal,OPHL0607,2006-12-15,2007-12-31,2006,,Multiple clusters/sectors (shared),,0,
PHL,179,Philippines  2004,FPHL0405,2004-12-15,2005-03-15,2004,,Not specified,,1494123,
PHL,179,Philippines  2004,FPHL0405,2004-12-15,2005-03-15,2004,,Multiple clusters/sectors (shared),,0,
PRK,935,DPR Korea Needs and Priorities 2020,OPRK20b,2020-01-01,2020-12-31,2020,5145,Food Security,29000000,1383272,5
PRK,935,DPR Korea Needs and Priorities 2020,OPRK20b,2020-01-01,2020-12-31,2020,5169,Health,21000000,12193234,58
PRK,935,DPR Korea Needs and Priorities 2020,OPRK20b,2020-01-01,2020-12-31,2020,5168,Nutrition,50000000,14983050,30
PRK,935,DPR Korea Needs and Priorities 2020,OPRK20b,2020-01-01,2020-12-31,2020,5170,WASH,7000000,1757181,25
PRK,935,DPR Korea Needs and Priorities 2020,OPRK20b,2020-01-01,2020-12-31,2020,,Not specified,,1272878,
PRK,935,DPR Korea Needs and Priorities 2020,OPRK20b,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,5682,Cross-sectoral COVID-19,4600000,,
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,5683,Food Security COVID-19,5800000,,
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,5681,Health COVID-19,23913800,1664959,7
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,5680,Nutrition COVID-19,3978362,0,0
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,5679,WASH COVID-19,1400000,,
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,,Not specified,,732972,
PRK,995,DPR Korea Intersectoral COVID-19 Response Plan 2020,OPRK20c,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,1103753,
PRK,717,DPR Korea Needs and Priorities 2019,OPRK19,2019-01-01,2019-12-31,2019,4544,Food Security,28464563,3867150,14
PRK,717,DPR Korea Needs and Priorities 2019,OPRK19,2019-01-01,2019-12-31,2019,4749,Health,32171025,10091855,31
PRK,717,DPR Korea Needs and Priorities 2019,OPRK19,2019-01-01,2019-12-31,2019,4748,Nutrition,50526527,23528873,47
PRK,717,DPR Korea Needs and Priorities 2019,OPRK19,2019-01-01,2019-12-31,2019,4750,WASH,9183775,2356825,26
PRK,717,DPR Korea Needs and Priorities 2019,OPRK19,2019-01-01,2019-12-31,2019,,Not specified,,810969,
PRK,717,DPR Korea Needs and Priorities 2019,OPRK19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,0,
PRK,659,DPR Korea Needs and Priorities 2018,OPRK18,2018-01-01,2018-12-31,2018,4246,Food Security (including Agriculture),26104934,7552027,29
PRK,659,DPR Korea Needs and Priorities 2018,OPRK18,2018-01-01,2018-12-31,2018,4248,Health,36897685,6267921,17
PRK,659,DPR Korea Needs and Priorities 2018,OPRK18,2018-01-01,2018-12-31,2018,4247,Nutrition,38627531,16532534,43
PRK,659,DPR Korea Needs and Priorities 2018,OPRK18,2018-01-01,2018-12-31,2018,4249,"Water, Sanitation and Hygiene (WASH)",9586850,2061013,21
PRK,659,DPR Korea Needs and Priorities 2018,OPRK18,2018-01-01,2018-12-31,2018,,Not specified,,102669,
PRK,659,DPR Korea Needs and Priorities 2018,OPRK18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,0,
PRK,592,DPR Korea Needs and Priorities 2017,OPRK17,2017-01-01,2017-12-31,2017,3568,FOOD SECURITY,29713959,3197634,11
PRK,592,DPR Korea Needs and Priorities 2017,OPRK17,2017-01-01,2017-12-31,2017,3570,HEALTH,36550000,4373978,12
PRK,592,DPR Korea Needs and Priorities 2017,OPRK17,2017-01-01,2017-12-31,2017,3569,NUTRITION,39018816,25949305,67
PRK,592,DPR Korea Needs and Priorities 2017,OPRK17,2017-01-01,2017-12-31,2017,3571,"Water, Sanitation & Hygiene (WASH)",8220000,1549679,19
PRK,592,DPR Korea Needs and Priorities 2017,OPRK17,2017-01-01,2017-12-31,2017,,Not specified,,371747,
PRK,592,DPR Korea Needs and Priorities 2017,OPRK17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,2337,Education,950000,,
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,2331,Food Security,26152127,5374712,21
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,2332,Health,35807671,5863792,16
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,2333,Nutrition,58742070,20999138,36
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,2336,Shelter,1062000,333219,31
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,2334,WASH,19322854,5209581,27
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,,Not specified,,97561,
PRK,521,DPR Korea Needs and Priorities 2016,OPRK16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
PRK,485,DPR Korea Needs and Priorities 2015,OPRK15,2015-01-01,2015-12-31,2015,2330,Education,1000000,,
PRK,485,DPR Korea Needs and Priorities 2015,OPRK15,2015-01-01,2015-12-31,2015,2327,Food/Nutrition,87895000,16096758,18
PRK,485,DPR Korea Needs and Priorities 2015,OPRK15,2015-01-01,2015-12-31,2015,2328,Health,17000000,6024179,35
PRK,485,DPR Korea Needs and Priorities 2015,OPRK15,2015-01-01,2015-12-31,2015,2329,WASH,5000000,1294968,26
PRK,485,DPR Korea Needs and Priorities 2015,OPRK15,2015-01-01,2015-12-31,2015,,Not specified,,,
PRK,485,DPR Korea Needs and Priorities 2015,OPRK15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
PRK,397,Korea DPR Overview of Needs and Assistance 2012,OPRK12,2012-01-01,2012-12-31,2012,2286,AGRICULTURE,13000000,4494702,35
PRK,397,Korea DPR Overview of Needs and Assistance 2012,OPRK12,2012-01-01,2012-12-31,2012,2287,HEALTH,27472000,8552193,31
PRK,397,Korea DPR Overview of Needs and Assistance 2012,OPRK12,2012-01-01,2012-12-31,2012,2289,NUTRITION,151174562,90839582,60
PRK,397,Korea DPR Overview of Needs and Assistance 2012,OPRK12,2012-01-01,2012-12-31,2012,2288,"WATER, SANITATION AND HYGIENE",6420000,,
PRK,397,Korea DPR Overview of Needs and Assistance 2012,OPRK12,2012-01-01,2012-12-31,2012,,Not specified,,,
PRK,397,Korea DPR Overview of Needs and Assistance 2012,OPRK12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
PRK,369,Korea DPR : Overview of Needs and Assistance 2011,OPRK11,2011-05-01,2011-12-31,2011,2265,EDUCATION,1730000,,
PRK,369,Korea DPR : Overview of Needs and Assistance 2011,OPRK11,2011-05-01,2011-12-31,2011,2261,FOOD SECURITY,182810000,58600160,32
PRK,369,Korea DPR : Overview of Needs and Assistance 2011,OPRK11,2011-05-01,2011-12-31,2011,2262,HEALTH AND NUTRITION,26380000,12870566,49
PRK,369,Korea DPR : Overview of Needs and Assistance 2011,OPRK11,2011-05-01,2011-12-31,2011,2263,"WATER, SANITATION AND HYGIENE",7820000,,
PRK,369,Korea DPR : Overview of Needs and Assistance 2011,OPRK11,2011-05-01,2011-12-31,2011,,Not specified,,1668365,
PRK,369,Korea DPR : Overview of Needs and Assistance 2011,OPRK11,2011-05-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
PRK,253,Korea DPR Flash Appeal: Floods Emergency 2007,FPRK07,2007-08-28,2007-11-30,2007,,Not specified,,13125458,
PRK,253,Korea DPR Flash Appeal: Floods Emergency 2007,FPRK07,2007-08-28,2007-11-30,2007,,Multiple clusters/sectors (shared),,0,
PRK,136,DPR of Korea 2004,CPRK04,2004-01-01,2004-12-31,2004,,Not specified,,151508180,
PRK,136,DPR of Korea 2004,CPRK04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
PRK,102,DPR of Korea 2003,CPRK03,2003-01-01,2003-12-31,2003,,Not specified,,133102979,
PRK,102,DPR of Korea 2003,CPRK03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
PRK,82,DPR of Korea 2002,CPRK02,2002-01-01,2002-12-31,2002,,Not specified,,220007418,
PRK,82,DPR of Korea 2002,CPRK02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
PRK,36,DPR of Korea 2001,CPRK01,2001-01-01,2001-12-31,2001,,Not specified,,247968452,
PRK,36,DPR of Korea 2001,CPRK01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
PRK,64,DPR of Korea 2000,CPRK00,2000-01-01,2000-12-31,2000,,Not specified,,153103893,
PRK,64,DPR of Korea 2000,CPRK00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8689,"Coordination, Thematics and System Support",175594351,6414608,4
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8684,Education,197686536,9684817,5
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8691,Emergency Telecommunications,1039270,,
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8685,Food Security,1257544309,55727507,4
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8687,Health,485796939,70968680,15
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8690,Logistics,52000000,,
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8682,Multi-purpose Cash Assistance,592625000,3370126,1
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8688,Nutrition,231566600,6547097,3
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8619,Protection,332748667,26134237,8
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8686,Shelter,193730638,5674872,3
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8692,Site Management,70499998,1718349,2
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,8683,"Water, Sanitation and Hygiene",473473500,5135015,1
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,,Not specified,,37537561,
PSE,1510,Escalation of Hostilities in the OPT Flash Appeal 2026,FPSE26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,12356812,
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8190,Coordination and Support Services,285054038,42615101,15
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8188,Education,230331261,53213559,23
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8195,Emergency Telecommunications,2520000,1791342,71
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8005,Food Security,1303588029,803512958,62
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8185,Health,596090390,325268960,55
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8194,Logistics,74750000,39964467,53
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8186,Multi-purpose Cash Assistance,370261781,292548256,79
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8192,Nutrition,203000000,43329505,21
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8189,Protection,275665132,137920873,50
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8191,Shelter and non-Food Items,249680000,86170823,35
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8193,Site Management,81345050,592926,1
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,8187,"Water, Sanitation and Hygiene",400773001,103171451,26
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,,Not specified,,538028403,
PSE,1273,Escalation of Hostilities in the OPT Flash Appeal 2025,FPSE25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,61277122,
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7239,Coordination and Support Services,195977725,139486656,71
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7241,Education,175492785,74868657,43
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7591,Emergency Telecommunications,2190530,274123,13
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7240,Food Security,930362613,1162306968,125
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7242,Health,510608680,358348428,70
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7590,Logistics,23189581,74535467,321
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7246,Multi-Purpose Cash Assistance,293440399,67638930,23
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7596,Nutrition,159902458,50519286,32
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7243,Protection,188625201,149340562,79
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7244,Shelter and Non-Food Items,525182246,142261627,27
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7631,Site Management,39721806,28220940,71
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,7245,"Water, Sanitation and Hygiene",378161910,193062405,51
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,,Not specified,,275673239,
PSE,1156,Escalation of Hostilities in the OPT Flash Appeal 2024,FPSE24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,169482446,
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6760,Coordination and Support Services,9533315,5046348,53
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6762,Education,26222156,16034084,61
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6761,Food Security,209809128,226623312,108
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6763,Health,34617749,28979401,84
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6767,Multi-cluster/Multi-Purpose Cash,14247547,27733610,195
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6764,Protection,30125434,40004912,133
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6765,Shelter and NFI Cluster,26136745,15885525,61
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,6766,WASH,26037127,6140386,24
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,,Not specified,,4851048,
PSE,1109,Occupied Palestinian Territory Humanitarian Response Plan 2023,HPSE23,2023-01-01,2023-09-30,2023,,Multiple clusters/sectors (shared),,2400000,
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7427,Coordination and Support Services,31677608,23554601,74
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7433,Education,58599683,24415171,42
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7530,Emergency Telecommunications,409470,,
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7426,Food Security,155488043,156985008,101
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7430,Health,102077500,67483012,66
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7529,Logistics,5708628,5739602,101
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7429,Multi-purpose Cash Assistance,51762290,27074310,52
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7595,Nutrition,14390249,12279255,85
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7432,Protection,25878492,24606105,95
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7428,Shelter and Non-Food Items,107059464,72396566,68
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,7431,"Water, Sanitation and Hygiene",76046880,47204777,62
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,,Not specified,,131239234,
PSE,1186,Escalation of Hostilities in the OPT Flash Appeal 2023,FPSE23,2023-10-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,44603248,
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6304,Coordination and Support Services,13310395,4105494,31
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6306,Education,37266934,37758705,101
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6305,Food Security,271144107,228036875,84
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6307,Health,48402400,52304272,108
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6308,Protection,47143024,26677570,57
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6309,Shelter and NFI Cluster,60617187,42601562,70
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,6310,WASH,31988155,29456830,92
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,,Not specified,,44275413,
PSE,1059,Occupied Palestinian Territory Humanitarian Response Plan 2022,HPSE22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,0,
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5852,Coordination and Support Services,10710499,8511743,79
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5847,Education,25302737,19683628,78
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5848,Food Security,261675900,194496819,74
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5849,Health,46388295,39485681,85
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5853,Protection,29907831,19032639,64
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5851,Shelter and NFI Cluster,16873288,9336097,55
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,5850,WASH,26708780,7424982,28
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,,Not specified,,52851804,
PSE,1012,Occupied Palestinian Territory Humanitarian Response Plan 2021,HPSE21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,25889605,
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6202,Coordination and Support Services,2813094,,
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6200,Education,8000000,6730837,84
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6196,Food Security,33096958,27555703,83
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6198,Health and  Nutrition,10045000,6724461,67
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6199,Protection,9615000,2350219,24
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6197,Shelter and NFI,19011760,7037622,37
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,6201,WASH,6456423,6514348,101
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,,Not specified,,5829973,
PSE,1049,Escalation of Hostilities in the OPT  Flash Appeal 2021,FPSE21,2021-05-27,2021-08-27,2021,,Multiple clusters/sectors (shared),,1085189,
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4902,Coordination and Support Services,9767837,3652787,37
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4906,Education,15331696,22547913,147
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,5524,Education COVID-19,7120698,2518896,35
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4905,Food Security Sector,213922868,125586449,59
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,5519,Food Security Sector COVID-19,18017577,10511246,58
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4903,Health and Nutrition Cluster,35954220,23489846,65
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,5520,Health and Nutrition Cluster COVID-19,31304992,32060300,102
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4904,Protection,33674019,39796915,118
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,5522,Protection COVID-19,2365740,1180043,50
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4908,Shelter/NFIs,10209644,3155155,31
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,5521,Shelter/NFIs COVID-19,3570551,650006,18
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,4907,WASH,27615354,10394299,38
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,5523,WASH COVID-19,8802817,4536303,52
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,,Not specified,,39883239,
PSE,832,Occupied Palestinian Territory Humanitarian Response Plan 2020,HPSE20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,7456391,
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4296,Coordination and Support Services,18489828,3706809,20
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4294,Education,15318372,6360351,42
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4293,Food Security Sector,205651973,151917267,74
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4292,Health and Nutrition Cluster,31496553,19808878,63
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4290,Protection,35883244,23415540,65
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4295,Shelter/NFIs,14294447,7758974,54
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,4291,WASH,27401611,20474650,75
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,,Not specified,,55463942,
PSE,664,Occupied Palestinian Territory Humanitarian Response Strategy 2019,HPSE19,2019-01-01,2019-12-30,2019,,Multiple clusters/sectors (shared),,3642911,
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3974,Coordination and Support Services,27150327,7738948,29
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3968,Education,20325652,5896398,29
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3972,Food Security Sector,288892657,122310924,42
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3970,Health and Nutrition Cluster,26974067,20226104,75
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3973,Protection,40888031,18409337,45
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3975,Shelter/NFIs,89992089,11982669,13
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,3971,WASH,45498932,11905317,26
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,,Not specified,,45588214,
PSE,633,Occupied Palestinian Territory Humanitarian Response Strategy 2018,HPSE18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,0,
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3312,Coordination and Support Services,19024998,11389487,60
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3313,Education,20261954,5669482,28
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3314,Food Security,299683368,152441023,51
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3315,Health and Nutrition,18328004,12574375,69
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3316,Protection,53770798,30667583,57
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3317,Shelter NFIs,103615967,32473623,31
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,3318,WASH,37191554,14334955,39
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,,Not specified,,-733370,
PSE,529,Occupied Palestinian Territory Humanitarian Response Plan 2017,HPSE17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3219,Coordination and Support Services,16490725,10279614,62
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3220,Education,18012851,7191056,40
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3221,Food Security,322785419,159399848,49
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3222,Health and Nutrition,25765842,9337443,36
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3223,Protection,45928028,27581660,60
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3224,Shelterr NFIs,112089693,45006355,40
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,3225,WASH,29629938,9187590,31
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,,Not specified,,15772653,
PSE,504,Occupied Palestinian Territory Humanitarian Response Plan 2016,HPSE16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2785,Coordination and Support Services,23235547,15627990,67
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2786,Education,20330672,9277544,46
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2787,Food Security,324954229,196657381,61
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2788,Health and Nutrition,21212516,10385561,49
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2789,Protection,51935541,33908580,65
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2792,Shelter/NFI,225168708,104827956,47
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,2790,WASH,39213897,19862601,51
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,,Not specified,,7364212,
PSE,459,Occupied Palestinian Territory Strategic Response Plan 2015,HPSE15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2555,Coordination and Support Services,21193179,44608290,210
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2556,Education,47903132,11286265,24
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2557,Food Security,538318973,260150356,48
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2558,Health and Nutrition,39057959,25329827,65
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2559,Protection,57446178,37333730,65
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2562,Shelter/NFI,163968741,93123437,57
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,2560,WASH,63198292,15625987,25
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,,Not specified,,19519123,
PSE,435,Occupied Palestinian Territory Strategic Response Plan 2014,SPSE14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1242,AGRICULTURE,31665733,15189059,48
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1243,CASH FOR WORK,70481900,38233584,54
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1244,COORDINATION AND SUPPORT SERVICES,21295427,20258116,95
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1245,EDUCATION,22408092,8211803,37
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1246,FOOD,160052254,127258014,80
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1247,HEALTH AND NUTRITION,22536007,11759666,52
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1248,PROTECTION,53093279,33412052,63
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,1249,"WATER, SANITATION AND HYGIENE",19307048,6041245,31
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,,Not specified,,9684379,
PSE,398,occupied Palestinian territory 2013,CPSE13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1041,AGRICULTURE,24921339,15298559,61
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1042,CASH FOR WORK,95559928,33901046,35
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1043,COORDINATION AND SUPPORT SERVICES,21167518,20260026,96
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1044,EDUCATION,16662763,9112081,55
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1045,FOOD,170513876,146495641,86
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1046,HEALTH AND NUTRITION,20742170,21586420,104
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1047,PROTECTION,46131077,34045948,74
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,1048,"WATER, SANITATION AND HYGIENE",24208531,13517173,56
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,,Not specified,,17249413,
PSE,374,occupied Palestinian territory 2012,CPSE12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,786,AGRICULTURE,35615978,13256753,37
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,787,CASH FOR WORK AND CASH ASSISTANCE,143756641,56962214,40
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,788,COORDINATION AND SUPPORT SERVICES,20856891,21439660,103
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,789,EDUCATION,16412085,4929661,30
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,790,FOOD SECURITY,203960496,130646480,64
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,791,HEALTH AND NUTRITION,21112737,16354771,77
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,792,PROTECTION,39846071,27999263,70
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,793,SHELTER AND NON-FOOD ITEMS,21580342,8950783,41
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,794,"WATER, SANITATION AND HYGIENE",33786722,13131869,39
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,,Not specified,,12851084,
PSE,348,occupied Palestinian territory 2011,CPSE11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,648,AGRICULTURE,46608762,11190176,24
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,656,CASH FOR WORK AND CASH ASSISTANCE,193033142,67096761,35
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,657,CLUSTER NOT SPECIFIED ,,51042769,
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,649,COORDINATION AND SUPPORT SERVICES,23307169,22067853,95
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,650,EDUCATION ,24024569,4187327,17
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,651,FOOD SECURITY ,183154461,117326671,64
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,652,HEALTH AND NUTRITION,22350184,18659463,83
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,653,PROTECTION,55354485,30574483,55
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,654,SHELTER AND NON-FOOD ITEMS,17010776,10604706,62
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,655,"WATER, SANITATION AND HYGIENE",38564991,15639175,41
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,,Not specified,,-18651683,
PSE,316,occupied Palestinian territory 2010,CPSE10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,511,Agriculture,49115482,26491773,54
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,514,Cash for Work and Cash Assistance,145342314,133332176,92
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,513,Coordination and Support Services,42277754,44693538,106
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,518,Early Recovery,15461837,7583348,49
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,509,Education,34761396,17573177,51
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,512,Food Security and Nutrition,269002362,246694928,92
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,508,Health,47798084,23343916,49
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,510,Protection,52775857,30950605,59
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,517,Shelter and non-food items,116576134,63950641,55
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,515,"Water, Sanitation and Hygiene",31410785,20413632,65
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,,Not specified,,28672317,
PSE,290,occupied Palestinian territory 2009,CPSE09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,3000000,
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,358,AGRICULTURE,21112430,11725746,56
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,357,CHILD PROTECTION AND PSYCHO-SOCIAL,18309446,7932583,43
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,356,COORDINATION AND SUPPORT SERVICES,17949974,25034360,139
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,359,EDUCATION,5287663,3652462,69
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,360,FOOD AID AND FOOD SECURITY,203888094,171813525,84
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,361,HEALTH AND NUTRITION,21731069,19106579,88
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,362,JOB CREATION / CASH ASSISTANCE,138444574,79742091,58
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,365,MULTI-SECTOR,780308,780308,100
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,364,PROTECTION / HUMAN RIGHTS / RULE OF LAW ,4034724,2154656,53
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,366,SECTOR NOT YET SPECIFIED,2000000,,
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,363,WATER AND SANITATION,18685679,7898779,42
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,,Not specified,,7217353,
PSE,261,occupied Palestinian territory 2008,CPSE08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
PSE,228,occupied Palestinian territory 2007,CPSE07,2007-01-01,2007-12-31,2007,301,WATER & SANITATION,1110000,695951,63
PSE,228,occupied Palestinian territory 2007,CPSE07,2007-01-01,2007-12-31,2007,,Not specified,,278318927,
PSE,228,occupied Palestinian territory 2007,CPSE07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
PSE,199,occupied Palestinian territory 2006,CPSE06,2006-01-01,2006-12-31,2006,,Not specified,,275830801,
PSE,199,occupied Palestinian territory 2006,CPSE06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
PSE,168,occupied Palestinian territory 2005,CPSE05,2005-01-01,2005-12-31,2005,,Not specified,,213252866,
PSE,168,occupied Palestinian territory 2005,CPSE05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
PSE,146,occupied Palestinian territory 2004,CPSE04,2004-01-01,2004-12-31,2004,,Not specified,,177281661,
PSE,146,occupied Palestinian territory 2004,CPSE04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
PSE,118,occupied Palestinian territory 2003,CPSE03,2003-01-01,2003-12-31,2003,,Not specified,,175863110,
PSE,118,occupied Palestinian territory 2003,CPSE03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2072,COORDINATION,1222117,1057272,87
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2067,ECONOMIC GROWTH AND POVERTY ALLEVIATION,8353691,4522388,54
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2066,EDUCATION,2486729,1262868,51
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2065,FOOD SECURITY AND AGRICULTURE,19664359,14043732,71
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2068,GOVERNANCE,1750218,501443,29
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2062,HEALTH,5678611,2765422,49
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2070,MINE ACTION,1215353,843871,69
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2074,MULTI-SECTOR,6001663,6725181,112
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2075,NON-STANDARD SECTOR NOT YET SPECIFIED,,2816356,
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2069,PEACE AND TOLERANCE,2240742,893736,40
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2064,PROTECTION,1752568,833406,48
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2073,SECURITY,2967686,2827636,95
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2063,SHELTER,4820000,2212244,46
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,2071,WATER AND SANITATION,490000,,
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,,Not specified,,,
RUS,231,North Caucasus Transitional Workplan 2007,ORUS07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
RUS,207,North Caucasus Transitional Workplan 2006,ORUS06,2006-01-01,2006-12-31,2006,,Not specified,,56478996,
RUS,207,North Caucasus Transitional Workplan 2006,ORUS06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
RUS,169,Chechnya and Neighbouring Republics (RF) 2005,CRUS05,2005-01-01,2005-12-31,2005,,Not specified,,45600782,
RUS,169,Chechnya and Neighbouring Republics (RF) 2005,CRUS05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
RUS,134,Chechnya and Neighbouring Republics (RF) 2004,CRUS04,2004-01-01,2004-12-31,2004,,Not specified,,45803268,
RUS,134,Chechnya and Neighbouring Republics (RF) 2004,CRUS04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
RUS,114,Chechnya and Neighbouring Republics (RF) 2003,CRUS03,2003-01-01,2003-12-31,2003,,Not specified,,27562777,
RUS,114,Chechnya and Neighbouring Republics (RF) 2003,CRUS03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
RUS,83,North Caucasus 2002,CRUS02,2002-01-01,2002-12-31,2002,,Not specified,,18896025,
RUS,83,North Caucasus 2002,CRUS02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
RUS,37,Northern Caucasus (Russian Federation) 2001,CRUS01,2001-01-01,2001-12-31,2001,,Not specified,,37185824,
RUS,37,Northern Caucasus (Russian Federation) 2001,CRUS01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
RUS,62,Northern Caucasus (Russian Federation) Consolidated Inter Agency Appeal 2000,CRUS9900,1999-12-01,2000-12-31,2000,,Not specified,,45715539,
RUS,62,Northern Caucasus (Russian Federation) Consolidated Inter Agency Appeal 2000,CRUS9900,1999-12-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
SDN,1514,Sudan Humanitarian Needs and Response Plan 2026,HSDN26,2026-01-01,2026-12-31,2026,1514,Sudan Humanitarian Needs and Response Plan 2026,2866228594,,
SDN,1514,Sudan Humanitarian Needs and Response Plan 2026,HSDN26,2026-01-01,2026-12-31,2026,,Not specified,,373134224,
SDN,1514,Sudan Humanitarian Needs and Response Plan 2026,HSDN26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7777,Coordination & Common Services,29440000,21730690,74
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7778,Education,108103536,70759912,65
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7785,Emergency Shelter and Non-Food Items,229433700,47592329,21
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7786,Emergency Telecommunications,13884999,,
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7779,Food Security and Livelihoods,1536551646,753281420,49
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7780,Health,262340000,138685546,53
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7781,Logistics,83543717,4540163,5
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,8027,Multi-Purpose Cash,201807198,60885731,30
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7782,Nutrition,471663701,81749024,17
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7783,Protection,275822205,142761627,52
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7784,Refugee Response,633000000,51294026,8
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7776,Site Management,15922884,520000,3
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,7787,"Water, Sanitation and Hygiene",301005070,73176170,24
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,,Not specified,,93242517,
SDN,1220,Sudan Humanitarian Needs and Response Plan 2025,HSDN25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,90138682,
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7456,Coordination & Common Services,25000000,26215652,105
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7452,Education,131025660,20430711,16
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7453,Emergency Shelter and Non-Food Items,212422750,100823666,47
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7457,Emergency Telecommunications,6300000,631938,10
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7449,Food Security and Livelihoods,581176930,781332972,134
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7447,Health,178600000,172394024,97
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7455,Logistics,111000000,17440239,16
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7577,Multi-Purpose Cash,,83047726,
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7450,Nutrition,350079673,204618126,58
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7451,Protection,223210999,121899768,55
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7454,Refugee Response,631199674,52171255,8
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7458,Site Management,14765058,1353516,9
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,7448,"Water, Sanitation and Hygiene",230900000,112286173,49
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,,Not specified,,23867894,
SDN,1188,Sudan Humanitarian Needs and Response Plan 2024,HSDN24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,188332312,
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6913,Coordination & Common Services,28861839,21056275,73
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6909,Education,131025660,45674342,35
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6910,Emergency Shelter and Non-Food Items,212422750,94329937,44
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,7204,Emergency Telecommunications,6300000,304878,5
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6906,Food Security and Livelihoods,581176930,437709674,75
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6858,Health,178600000,127280462,71
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6912,Logistics,118429890,59139117,50
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6907,Nutrition,350079673,74411140,21
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6908,Protection,235212976,83801470,36
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6911,Refugee Response,492220483,128383006,26
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,6905,"Water, Sanitation and Hygiene",230900000,99180810,43
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,,Not specified,,71470758,
SDN,1123,Sudan Humanitarian Response Plan 2023,HSDN23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,75781768,
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6364,Common Services,12750000,24773702,194
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6365,Education,102461395,16777004,16
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6366,Emergency Shelter and Non-Food Items,83726308,44598072,53
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6367,Food Security and Livelihoods,708263488,523728810,74
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6368,Health,141100000,96838387,69
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6369,Logistics and Emergency Telecommunications,29600000,24458952,83
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6370,Nutrition,159949054,71995779,45
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6371,Protection,161917433,33577352,21
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6372,Refugee Response,425000000,126608411,30
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,6373,"Water, Sanitation and Hygiene",111930062,47991504,43
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,,Not specified,,29270806,
SDN,1068,Sudan Humanitarian Response Plan 2022,HSDN22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,74465386,
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5855,Common Services,19592352,7030335,36
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5856,Education,129158020,31910248,25
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5857,Emergency Shelter and Non-Food Items,89951897,8107225,9
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5858,Food Security and Livelihoods,520902510,221211701,42
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5859,Health,155321391,34813199,22
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5860,Logistics and Emergency Telecommunications,28100000,20156905,72
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5861,Nutrition,149124345,26858539,18
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5862,Protection,146928919,33221713,23
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5864,Refugee Response,574083950,87519751,15
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,5863,"Water, Sanitation and Hygiene",126567496,22907800,18
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,,Not specified,,173561027,
SDN,1014,Sudan Humanitarian Response Plan 2021,HSDN21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,68280118,
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5497,All COVID-19,,544811,
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4989,Common Services,13330000,4558161,34
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4990,Education,62078932,48902837,79
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5712,Education COVID-19,29089246,236897,1
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4991,Emergency Shelter and Non-Food Items,29020251,16277102,56
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5713,Emergency Shelter and Non-Food Items COVID-19,1600000,0,0
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4992,Food Security and Livelihoods,339671082,216081729,64
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5714,Food Security and Livelihoods COVID-19,56066203,12311574,22
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4993,Health,110699987,57715283,52
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5715,Health COVID-19,127977461,40346546,32
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4994,Logistics and Emergency Telecommunications,25920350,22405093,86
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5716,Logistics and Emergency Telecommunications COVID-19,14245558,1700000,12
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4995,Nutrition,153003311,58469382,38
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5717,Nutrition COVID-19,1115629,0,0
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4996,Protection,17512144,17191254,98
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5718,Protection COVID-19,100000,0,0
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4997,Protection: Child Protection,15621687,7061968,45
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5719,Protection: Child Protection COVID-19,4974416,438047,9
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4998,Protection: Gender-based Violence,21599029,1596003,7
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5720,Protection: Gender-based Violence COVID-19,10520500,526001,5
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,4999,Protection: Mine Action,12916051,2113497,16
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5001,Refugee Response,476863322,107997553,23
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5721,Refugee Response COVID-19,14876541,81419,1
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5002,"Water, Sanitation and Hygiene",71620658,27581772,39
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,5722,"Water, Sanitation and Hygiene COVID-19",22980771,4325973,19
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,,Not specified,,164470538,
SDN,870,Sudan Humanitarian Response Plan 2020,HSDN20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,58966039,
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4351,Common Services,13187000,3096788,23
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4352,Education,47946374,15896485,33
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4353,Emergency Shelter and Non-Food Items,24807368,1573207,6
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4349,Food Security and Livelihoods,314590186,173843378,55
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4355,Health,70784663,29190849,41
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4356,Logistics and Emergency Telecommunications,22170000,21859030,99
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4357,Nutrition,110029904,23311853,21
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4358,Protection,28055122,3844357,14
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4350,Protection: Child Protection,18118079,3424004,19
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4354,Protection: Gender-based Violence,10407899,1151071,11
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4360,"Recovery, Returns and Reintegration",26871671,404514,2
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4359,Refugee Response,411460670,87086509,21
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,4361,"Water, Sanitation and Hygiene",50710554,16883760,33
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,,Not specified,,68909772,
SDN,670,Sudan Humanitarian Response Plan 2019,HSDN19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,154568869,
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3980,Common Services,12718875,6027324,47
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3981,Education,40720018,24043664,59
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3982,Emergency Shelter and Non-Food Items,22634739,1448939,6
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3983,Food Security and Livelihoods,186880981,174576080,93
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3985,Health,73358774,22225377,30
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3986,Logistics and Emergency Telecommunications,26263967,10850567,41
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3987,Nutrition,81705484,44810741,55
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3988,Protection,44480348,3981568,9
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3990,"Recovery, Returns and Reintegration",37805525,2646112,7
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3989,Refugee Multi-Sector,417192644,98757776,24
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,3991,"Water, Sanitation and Hygiene",63793738,15206630,24
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,,Not specified,,184485339,
SDN,635,Sudan Humanitarian Response Plan 2018,HSDN18,2018-01-01,2018-12-24,2018,,Multiple clusters/sectors (shared),,22733334,
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3511,Common Services,14342525,3464037,24
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3512,Education,39769912,5583231,14
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3513,Emergency Shelter and Non-Food Items,20189088,3005407,15
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3514,Food Security and Livelihoods,209188044,126929134,61
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3515,Health,64229193,21757661,34
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3516,Logistics and Emergency Telecommunications,21084690,12658172,60
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3517,Nutrition,74563939,21118786,28
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3518,Protection,41646222,8940151,21
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3520,"Recovery, Returns and Reintegration",19110845,2546912,13
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3519,Refugee Multi-Sector,232890642,91255539,39
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,3521,"Water, Sanitation and Hygiene",66951126,17173019,26
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,,Not specified,,140842110,
SDN,584,Sudan Humanitarian Response Plan 2017,HSDN17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,22186883,
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3277,Common services,16024089,9271419,58
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3278,Education,50031531,29986217,60
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3279,Emergency Shelter and Non-Food Items,29857016,8017298,27
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3280,Food Security and Livelihoods,338513845,226414279,67
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3281,Health,66410444,29881890,45
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3282,Logistics and Emergency Telecommunications,27770993,3800000,14
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3283,Nutrition,97437136,41656666,43
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3284,Protection,47208351,12450823,26
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3286,"Recovery, Returns and Reintegration",27286785,5307211,19
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3285,Refugee Multi-Sector,192731718,97014810,50
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,3287,"Water, Sanitation and Hygiene",78504706,23772934,30
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,,Not specified,,78733134,
SDN,520,Sudan Humanitarian Response Plan 2016,HSDN16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,57000,
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2793,Coordination and Common services,19213253,6725579,35
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2794,Education,59513430,33179315,56
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2798,Emergency shelter and Non-Food Items,26328524,7682295,29
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2795,Food Security and Livelihoods,357002165,309178482,87
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2796,Health,65263853,36661616,56
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2797,Logistics and emergency Telecommunications,31426027,29603136,94
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2799,Nutrition,95233546,42644615,45
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2800,Protection,44887596,7692588,17
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2802,"Recovery, returns and reintegration",26900933,2566437,10
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2801,Refugee Multi-Sector,240768500,57729805,24
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,2803,Water Sanitation and Hygiene,69356266,25461056,37
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,,Not specified,,19103103,
SDN,460,Sudan Strategic Response Plan 2015,HSDN15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2575,Coordination and Common services,13482917,11652829,86
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2576,Education,59580028,25495463,43
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2580,Emergency shelter and Non-Food Items,17785615,9119679,51
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2577,Food Security and Livelihoods,401739560,244344511,61
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2578,Health,65177914,30542735,47
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2579,Logistics and emergency Telecommunications,36079887,25658684,71
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2581,Nutrition,106056833,60491122,57
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2582,Protection,53909971,9409265,17
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2584,"Recovery, returns and reintegration",29330797,2061462,7
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2583,Refugee Multi-Sector,123981777,45170211,36
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,2585,Water Sanitation and Hygiene,78571523,25097166,32
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,,Not specified,,62027005,
SDN,437,Sudan Strategic Response Plan 2014,HSDN14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1406,COORDINATION AND COMMON SERVICES,20234348,16239644,80
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1407,EDUCATION,83460886,34454848,41
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1408,FOOD SECURITY AND LIVELIHOODS,402743347,263787208,65
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1413,"GOVERNANCE, INFRASTRUCTURE AND ECONOMIC RECOVERY",42392488,7999672,19
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1409,HEALTH,74741684,41400122,55
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1417,LOGISTICS AND EMERGENCY TELECOMMUNICATIONS,32849525,32490318,99
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1419,MINE ACTION,9245016,2525821,27
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1410,NON-FOOD ITEMS AND EMERGENCY SHELTER,26212696,12387890,47
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1411,NUTRITION,63276659,39590315,63
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1412,PROTECTION,49128941,10320064,21
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1415,REFUGEES MULTI-SECTOR,91554853,20578144,22
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1418,RETURNS AND EARLY REINTEGRATION,23410658,4855690,21
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,1414,"WATER, SANITATION AND HYGIENE",65869777,34240764,52
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,,Not specified,,29976369,
SDN,413,Sudan 2013,CSDN13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1077,BASIC INFRASTRUCTURE,15412050,4395863,29
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1078,COORDINATION AND COMMON SERVICES,58430621,44098002,75
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1079,EDUCATION,80062720,34041748,43
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1080,FOOD SECURITY AND LIVELIHOODS,430804687,302326093,70
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1081,HEALTH,80869166,44060172,54
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1082,MINE ACTION,16108744,3449178,21
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1083,NON-FOOD ITEMS AND EMERGENCY SHELTER,35817099,11270809,31
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1084,NUTRITION,52698209,32381734,61
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1085,PROTECTION,73229918,13415880,18
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1088,REFUGEES MULTI-SECTOR,86870895,12791450,15
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1086,RETURNS AND EARLY REINTEGRATION,26478601,10772260,41
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,1087,"WATER, SANITATION AND HYGIENE",94235561,35218473,37
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,,Not specified,,37057507,
SDN,377,Sudan 2012,CSDN12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,803,BASIC INFRASTRUCTURE,35857968,2091555,6
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,804,COORDINATION AND COMMON SERVICES,63023810,53698436,85
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,805,EDUCATION,94212880,50470734,54
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,806,FOOD SECURITY AND LIVELIHOODS,456336597,372175169,82
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,807,HEALTH,80152024,50910589,64
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,809,MINE ACTION,34697317,4902516,14
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,810,NFI AND EMERGENCY SHELTER,37573411,11237657,30
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,811,NUTRITION,53288361,30588236,57
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,812,PROTECTION,115483925,21722808,19
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,813,RETURNS AND EARLY REINTEGRATION,60259512,14051169,23
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,814,"WATER, SANITATION AND HYGIENE",102066211,48283676,47
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,,Not specified,,152292367,
SDN,350,Sudan 2011,CSDN1112,2011-01-01,2012-01-31,2011,,Multiple clusters/sectors (shared),,0,
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,690,BASIC INFRASTRUCTURE ,58134718,37550077,65
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,691,COORDINATION AND COMMON SERVICES ,95028418,87703341,92
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,692,EDUCATION ,181651742,91782388,51
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,693,FOOD SECURITY AND LIVELIHOODS,841089521,640022413,76
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,694,HEALTH ,128513209,70855404,55
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,695,MINE ACTION,78556100,6686160,9
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,696,NFIs/EMERGENCY SHELTER,47212658,30909580,65
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,699,NUTRITION,91264736,67570354,74
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,697,PROTECTION ,102608487,47529554,46
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,700,RETURNS AND EARLY REINTEGRATION,75704665,46583910,62
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,698,"WATER, SANITATION AND HYGIENE",143622354,66357656,46
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,,Not specified,,23472235,
SDN,321,Sudan 2010,CSDN10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,496,Basic Infrastructure and Settlement Development,138623818,59679635,43
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,489,Common Services and Coordination,124295700,118781837,96
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,494,Cross-sector Support for Return,42924474,22740934,53
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,488,Education and Culture,205667419,83453856,41
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,490,Food Security and Livelihoods,878287866,746283940,85
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,491,Health and Nutrition,287776450,143659421,50
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,492,Mine Action,86272674,66625596,77
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,487,NFIs and Emergency Shelter,61917909,40739564,66
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,493,Protection and Human Rights,112060775,47907094,43
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,495,Water and Sanitation,173424693,94421927,54
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,,Not specified,,58882800,
SDN,288,Sudan 2009,CSDN09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,439,BASIC INFRASTRUCTURE AND SETTLEMENT DEVELOPMENT,151413444,57781049,38
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,440,COMMON SERVICES AND COORDINATION,123401091,108853797,88
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,449,CROSS-SECTOR SUPPORT FOR RETURN,91674209,36391765,40
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,441,DDR,16975358,6512529,38
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,442,EDUCATION AND CULTURE,157951000,84523424,54
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,443,FOOD SECURITY AND LIVELIHOODS,812659157,712875046,88
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,444,GOVERNANCE AND RULE OF LAW,17045905,2083060,12
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,445,HEALTH AND NUTRITION,261166576,116499345,45
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,446,MINE ACTION,64368221,13965191,22
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,447,NFIS AND EMERGENCY SHELTER,61042636,38252922,63
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,451,NON-STANDARD SECTOR NOT YET SPECIFIED,,1065227489,
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,448,PROTECTION AND HUMAN RIGHTS,92268111,57279101,62
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,450,WATER AND SANITATION,154565591,86937518,56
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,,Not specified,,-982300072,
SDN,269,Sudan Work Plan 2008 (Humanitarian/Early Recovery Component) ,CSDN08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,1607,BASIC INFRASTRUCTURE AND SETTLEMENT DEVELOPMENT,1942000,,
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,1608,EDUCATION,2400250,192314,8
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,1609,FOOD SECURITY AND LIVELIHOODS,4500000,3051159,68
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,1610,HEALTH AND NUTRITION,10363772,7347387,71
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,1611,NON-FOOD ITEMS AND EMERGENCY SHELTER,7153717,4090136,57
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,1612,WATER AND SANITATION,8082350,3361678,42
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,,Not specified,,0,
SDN,252,Sudan Flash Appeal: Flood Response 2007,FSDN0708,2007-08-01,2008-01-31,2007,,Multiple clusters/sectors (shared),,0,
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,303,COMMON SERVICES AND COORDINATION,63917983,61396888,96
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,304,CROSS-SECTOR SUPPORT FOR RETURN,68137820,19433407,29
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,302,DEVELOPMENT,12492740,1750000,14
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,305,EDUCATION,53838826,28979522,54
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,306,FOOD SECURITY AND LIVELIHOODS,659578698,525465934,80
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,307,HEALTH AND NUTRITION,180749143,84997580,47
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,308,MINE ACTION,78766454,81638430,104
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,309,NFIS AND EMERGENCY SHELTER,43779856,13902074,32
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,312,NON-STANDARD SECTOR NOT YET SPECIFIED,,521189768,
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,310,PROTECTION AND HUMAN RIGHTS,84280212,27715613,33
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,311,WATER AND SANITATION,87899064,46001568,52
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,,Not specified,,-325300741,
SDN,229,Sudan Work Plan 2007 (Humanitarian Action component) ,CSDN07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
SDN,205,Sudan Work Plan 2006 (Humanitarian Action component),CSDN06,2006-01-01,2006-12-31,2006,,Not specified,,1076865997,
SDN,205,Sudan Work Plan 2006 (Humanitarian Action component),CSDN06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
SDN,178,Sudan - Humanitarian & Recovery Components of the 2005 Work Plan,OSDN05,2005-01-01,2005-12-31,2005,,Not specified,,1018855336,
SDN,178,Sudan - Humanitarian & Recovery Components of the 2005 Work Plan,OSDN05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
SDN,141,Sudan 2004,CSDN04,2004-01-01,2004-12-31,2004,,Not specified,,553756188,
SDN,141,Sudan 2004,CSDN04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
SDN,112,Sudan 2003,CSDN03,2003-01-01,2003-12-31,2003,,Not specified,,195426872,
SDN,112,Sudan 2003,CSDN03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
SDN,74,Sudan 2002,CSDN02,2002-01-01,2002-12-31,2002,,Not specified,,173500956,
SDN,74,Sudan 2002,CSDN02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
SDN,46,Sudan 2001,CSDN01,2001-01-01,2001-12-31,2001,,Not specified,,155737624,
SDN,46,Sudan 2001,CSDN01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
SDN,60,Sudan 2000,CSDN00,2000-01-01,2000-12-31,2000,,Not specified,,107254563,
SDN,60,Sudan 2000,CSDN00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
SEN,654,Sénégal Plan de Travail Humanitaire 2018,OSEN18,2018-01-01,2018-12-31,2018,4203,Nutrition,7705090,2334491,30
SEN,654,Sénégal Plan de Travail Humanitaire 2018,OSEN18,2018-01-01,2018-12-31,2018,4204,Préparation et réponse aux urgences,2374434,,
SEN,654,Sénégal Plan de Travail Humanitaire 2018,OSEN18,2018-01-01,2018-12-31,2018,4202,Sécurité alimentaire,6753500,4432060,66
SEN,654,Sénégal Plan de Travail Humanitaire 2018,OSEN18,2018-01-01,2018-12-31,2018,,Not specified,,773606,
SEN,654,Sénégal Plan de Travail Humanitaire 2018,OSEN18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,0,
SEN,546,Sénégal Plan de Réponse Humanitaire 2017,HSEN17,2017-01-01,2017-12-31,2017,223,Nutrition,7675669,,
SEN,546,Sénégal Plan de Réponse Humanitaire 2017,HSEN17,2017-01-01,2017-12-31,2017,225,Préparation aux Urgences,1339553,,
SEN,546,Sénégal Plan de Réponse Humanitaire 2017,HSEN17,2017-01-01,2017-12-31,2017,224,Sécurité Alimentaire,6793500,727522,11
SEN,546,Sénégal Plan de Réponse Humanitaire 2017,HSEN17,2017-01-01,2017-12-31,2017,,Not specified,,2336637,
SEN,546,Sénégal Plan de Réponse Humanitaire 2017,HSEN17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,0,
SEN,498,Sénégal Plan de Réponse Humanitaire 2016,HSEN16,2016-01-01,2016-12-31,2016,3155,COORDINATION AND SUPPORT SERVICES,200000,,
SEN,498,Sénégal Plan de Réponse Humanitaire 2016,HSEN16,2016-01-01,2016-12-31,2016,3156,FOOD SECURITY,9505400,566251,6
SEN,498,Sénégal Plan de Réponse Humanitaire 2016,HSEN16,2016-01-01,2016-12-31,2016,3152,NUTRITION,8561687,5644304,66
SEN,498,Sénégal Plan de Réponse Humanitaire 2016,HSEN16,2016-01-01,2016-12-31,2016,3160,WATER AND SANITATION,1650000,315000,19
SEN,498,Sénégal Plan de Réponse Humanitaire 2016,HSEN16,2016-01-01,2016-12-31,2016,,Not specified,,,
SEN,498,Sénégal Plan de Réponse Humanitaire 2016,HSEN16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,2965,COORDINATION AND SUPPORT SERVICES,275000,,
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,2966,FOOD SECURITY,32083062,3827479,12
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,2961,HEALTH,1352147,,
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,2962,NUTRITION,17442467,5617259,32
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,2963,PROTECTION,3503375,,
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,2970,WATER AND SANITATION,4771307,,
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,,Not specified,,3256392,
SEN,473,Sénégal Plan de Réponse Stratégique 2015,HSEN15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2658,COORDINATION AND SUPPORT SERVICES,1362000,1029023,76
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2659,FOOD SECURITY,28548037,6614370,23
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2654,HEALTH,1667500,,
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2662,MULTI-SECTOR FOR REFUGEES,4426355,40000,1
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2655,NUTRITION,22267946,11382387,51
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2656,PROTECTION,360000,,
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,2663,WATER AND SANITATION,5501387,,
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,,Not specified,,1836365,
SEN,445,Sénégal Plan de Réponse Stratégique 2014,HSEN14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
SLB,247,Solomon Islands Earthquake and Tsunami - UNICEF Appeal 2007,OSLB07,2007-04-04,2007-06-30,2007,,Not specified,,876943,
SLB,247,Solomon Islands Earthquake and Tsunami - UNICEF Appeal 2007,OSLB07,2007-04-04,2007-06-30,2007,,Multiple clusters/sectors (shared),,0,
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5670,Education COVID-19,4498800,,
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5665,Food Security COVID-19,19600000,3900000,20
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5667,Health COVID-19,12193674,2606069,21
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5668,Livelihood COVID-19,5836701,,
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5666,Logistics and Supply Chain COVID-19,6150000,,
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5669,Nutrition COVID-19,3705000,,
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5663,Protection COVID-19,4793550,0,0
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,5664,WASH COVID-19,6130000,2890789,47
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,,Not specified,,9714482,
SLE,993,Sierra Leone Intersectoral COVID-19 Response Plan 2020,OSLE20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,981695,
SLE,138,Sierra Leone 2004,CSLE04,2004-01-01,2004-12-31,2004,,Not specified,,38018095,
SLE,138,Sierra Leone 2004,CSLE04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
SLE,105,Sierra Leone 2003,CSLE03,2003-01-01,2003-12-31,2003,,Not specified,,120111247,
SLE,105,Sierra Leone 2003,CSLE03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
SLE,79,Sierra Leone 2002,CSLE02,2002-01-01,2002-12-31,2002,,Not specified,,38537868,
SLE,79,Sierra Leone 2002,CSLE02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
SLE,38,Sierra Leone 2001,CSLE01,2001-01-01,2001-12-31,2001,,Not specified,,59504801,
SLE,38,Sierra Leone 2001,CSLE01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
SLE,58,Sierra Leone 2000,CSLE00,2000-01-01,2000-12-31,2000,,Not specified,,43311758,
SLE,58,Sierra Leone 2000,CSLE00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7956,"Agua, Saneamiento e Higiene",5631934,,
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7959,Alojamiento de Emergencias,3840000,729549,19
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7963,Coordinación,315000,,
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7962,Coordinación y Gestión de Albergues Temporales (CCCM),1130000,616657,55
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7958,Educación en Emergencias,3332338,3456911,104
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7961,Nutrición,3000000,,
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7957,Protección,32474177,5992367,18
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7960,Salud,3500000,264000,8
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,7955,Seguridad Alimentaria,13700000,6085310,44
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,,Not specified,,1499701,
SLV,1268,El Salvador Necesidades Humanitarias y Plan de Respuesta 2025,HSLV25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,0,
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7546,"Agua, Saneamiento e Higiene",6345849,1282549,20
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7549,Alojamiento de Emergencias,1450000,1789725,123
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7553,Coordinación,339396,,
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7552,Coordinación y Gestión de Albergues Temporales (CCCM),1338280,130000,10
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7548,Educación en Emergencias,3699888,577715,16
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7551,Nutrición,3650000,,
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7547,Protección,33323087,5877833,18
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7550,Salud,3988755,43770,1
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,7313,Seguridad Alimentaria,32450270,11646101,36
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,,Not specified,,,
SLV,1172,El Salvador Plan de Respuesta Humanitaria 2024,HSLV24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,4760189,
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6886,Alojamiento,295000,,
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6880,CCCM,4575000,46911,1
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6885,Coordinación,60000,,
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6881,Educación,4975830,262422,5
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6884,Logistica y Telecomunicaciones,491560,,
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6883,Nutricion,3223500,63647,2
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6877,Protección,36512646,17411898,48
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6878,Recuperacion Temprana,3500000,,
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6879,Salud,6900000,84105,1
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6876,Seguridad Alimentaria,33900000,12500217,37
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,6882,WASH,3982619,308491,8
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,,Not specified,,183483,
SLV,1138,El Salvador Plan de Respuesta Humanitaria 2023,HSLV23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,0,
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6489,CCCM,4641410,197363,4
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6494,Coordinación,116667,,
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6490,Educación,5196600,963175,19
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6493,Logistica y Telecomunicaciones,559200,,
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6492,Nutricion,2450147,124219,5
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6486,Protección,29429080,14932337,51
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6487,Recuperacion Temprana,25200000,1300705,5
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6488,Salud,9953922,3600000,36
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6485,Seguridad Alimentaria,32885405,12125687,37
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,6491,WASH,3885176,,
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,,Not specified,,148277,
SLV,1084,El Salvador Plan de Respuesta Humanitaria 2022,HSLV22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,0,
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6261,CCCM,2678590,16637,1
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6275,Coordinación,50000,220024,440
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6262,Educación,1303400,578072,44
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6263,Logistica y Telecomunicaciones,15000,,
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6260,Nutricion,2749853,0,0
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6257,Protección,13319182,8192158,62
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6256,Recuperacion Temprana,1760000,,
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6259,Salud,2046078,,
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6253,Seguridad Alimentaria,16584595,9365108,56
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,6258,WASH,1650000,0,0
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,,Not specified,,784358,
SLV,1054,El Salvador Plan de Respuesta Humanitaria 2021,HSLV21,2021-08-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,2914087,
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1917,AGRICULTURE,1487740,466667,31
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1918,EDUCATION,996161,276316,28
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1915,FOOD ASSISTANCE,5054150,2748740,54
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1916,HEALTH,1264572,575419,46
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1919,PROTECTION and SECURITY,825915,532221,64
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1913,SHELTER,3255028,805837,25
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,1914,"WATER, SANITATION and HEALTH",1897643,576408,30
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,,Not specified,,,
SLV,388,El Salvador Flash Appeal (October 2011 - April 2012),FSLV1112,2011-10-25,2012-04-25,2011,,Multiple clusters/sectors (shared),,0,
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1811,AGRICULTURE,1557000,291860,19
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1812,CAMP MANAGEMENT,1108584,768169,69
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1813,COORDINATION ,250000,254533,102
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1814,EARLY RECOVERY,1744287,455754,26
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1815,EDUCATION ,1500000,67376,4
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1816,FOOD ASSISTANCE,2927637,2279903,78
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1817,HEALTH,1874641,832394,44
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1818,PROTECTION,440000,209685,48
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1819,SHELTER,1430000,1277633,89
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,1820,WATER AND SANITATION,1625252,497271,31
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,,Not specified,,,
SLV,335,El Salvador Flash Appeal (Revised) (November 2009 - May 2010),FSLV0910,2009-11-01,2010-05-31,2010,,Multiple clusters/sectors (shared),,0,
SLV,194,El Salvador Joint UN Agency Appeal 2005,OSLV05,2005-10-01,2005-12-31,2005,,Not specified,,3858988,
SLV,194,El Salvador Joint UN Agency Appeal 2005,OSLV05,2005-10-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8613,Camp Coordination and Camp Management,17000000,0,0
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8823,Education,42000000,29844636,71
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8820,Enabling Programmes,19000000,1028376,5
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8821,Food Security and Livelihoods,301000000,19550349,6
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8824,Health,80000000,5960719,7
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8826,Logistics,12000000,,
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8828,Multi Purpose Cash,97000000,6277665,6
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8825,Nutrition,75000000,3000995,4
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8822,Protection,93000000,10336907,11
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8830,Refugee Response,17000000,19871682,117
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8827,Shelter and NFIs,27000000,1530893,6
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,8829,"Water, Sanitation and Hygiene",72000000,4789129,7
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,,Not specified,,7524225,
SOM,1516,Somalia Humanitarian Needs and Response Plan 2026,HSOM26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,3483785,
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7788,Camp Coordination and Camp Management,44600000,7048057,16
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7790,Education,68556573,50418036,74
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7789,Enabling Programmes,34404522,7726488,22
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7791,Food Security and Livelihoods,515004068,84418861,16
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7792,Health,123025533,43329033,35
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7793,Logistics,27008448,4701349,17
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7800,Multi Purpose Cash,60649678,29952669,49
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7797,Nutrition,117031617,43213036,37
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7798,Protection,165789835,39843703,24
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7794,Refugee Response,76013747,35062003,46
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7795,Shelter and NFIs,60829265,7771188,13
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,7796,"Water, Sanitation and Hygiene",129075669,35985457,28
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,,Not specified,,7397232,
SOM,1221,Somalia Humanitarian Needs and Response Plan 2025,HSOM25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,15113030,
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7371,Camp Coordination and Camp Management,61070447,17076289,28
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7372,Education,67514411,34834391,52
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7379,Enabling Programmes,33000000,22198840,67
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7373,Food Security and Livelihoods,560371856,360084766,64
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7374,Health,122394045,49288381,40
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7380,Logistics,34535223,14217717,41
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7576,Multi Purpose Cash,70000000,80746951,115
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7375,Nutrition,164849323,70950799,43
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7376,Protection,173337343,40319693,23
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7381,Refugee Response,72179152,1872306,3
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7377,Shelter and NFIs,79610669,42710331,54
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,7378,"Water, Sanitation and Hygiene",146396828,51257845,35
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,,Not specified,,61772462,
SOM,1180,Somalia Humanitarian Needs and Response Plan 2024,HSOM24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,49224648,
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6864,Camp Coordination and Camp Management,65939289,9963453,15
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6938,Education,105680306,41086942,39
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,7133,Emergency Telecommunications,2000000,638584,32
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6945,Enabling Programmes,32710515,25822772,79
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6939,Food Security and Livelihoods,1100000000,518280360,47
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6940,Health,197692650,93872132,47
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6946,Logistics,29167517,7761560,27
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6941,Nutrition,431268434,103910430,24
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6942,Protection,210491355,50696581,24
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6947,Refugee Response,79426000,30654559,39
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6943,Shelter and NFIs,85402724,43329082,51
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,6944,"Water, Sanitation and Hygiene",259382428,133670932,52
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,,Not specified,,113096912,
SOM,1133,Somalia Humanitarian Response Plan 2023,HSOM23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,61519750,
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6333,Camp Coordination and Camp Management,28380000,8831686,31
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6334,Education,126357228,35356107,28
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6335,Enabling Programmes,27892732,27596577,99
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6336,Food Security,1078037960,1221888166,113
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6338,Health,163432460,126553911,77
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6337,Logistics,25625933,29057740,113
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6339,Nutrition,250070484,216154171,86
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6340,Protection,155032694,62457991,40
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6341,Refugee Response,68867751,30950095,45
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6342,Shelter and NFIs,57734803,31501224,55
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,6343,"Water, Sanitation and Hygiene",285975043,118256959,41
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,,Not specified,,75915138,
SOM,1063,Somalia Humanitarian Response Plan 2022,HSOM22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,111346443,
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5836,Camp Coordination and Camp Management,30856128,5644020,18
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5837,Education,44574007,12678138,28
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5838,Enabling Programmes,24465560,9076398,37
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5840,Food Security,396599149,276789795,70
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5841,Health,91673187,55412218,60
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5839,Logistics,31373373,5498655,18
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5842,Nutrition,157469066,94172215,60
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5843,Protection,106626075,28022310,26
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5844,Refugee Response,54340360,1480141,3
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5845,Shelter,57988997,7351754,13
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,5846,"Water, Sanitation and Hygiene",96155970,45330291,47
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,,Not specified,,221166853,
SOM,1011,Somalia Humanitarian Response Plan 2021,HSOM21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,99716377,
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4892,Camp Coordination and Camp Management (CCCM),24451983,7728699,32
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5511,Camp Coordination and Camp Management (CCCM) COVID-19,8079546,2577478,32
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4893,Education,0,7303131,
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5708,Education COVID-19,36823637,2950000,8
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4894,Enabling Programmes,31107356,16090760,52
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5709,Enabling Programmes COVID-19,9019250,903434,10
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4895,Food Security,281337040,273992800,97
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5516,Food Security COVID-19,64055842,12232917,19
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4896,Health,55688949,20536854,37
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5518,Health COVID-19,47637525,18021441,38
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4909,Multi-purpose Cash,27595307,880883,3
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5710,Multi-purpose Cash COVID-19,1433234,3500000,244
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4897,Nutrition,140116655,55926243,40
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5515,Nutrition COVID-19,1842255,0,0
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4898,Protection,62601237,13804399,22
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5513,Protection COVID-19,16769708,6094716,36
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4899,Refugee Response,34452455,435922,1
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5517,Refugee Response COVID-19,1300000,,
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4900,Shelter and NFIs,48086276,18006324,37
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5512,Shelter and NFIs COVID-19,6323500,327511,5
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,4901,"Water, Sanitation and Hygiene",78884603,30955402,39
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,5514,"Water, Sanitation and Hygiene COVID-19",32320169,1388341,4
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,,Not specified,,287346339,
SOM,831,Somalia Humanitarian Response Plan 2020,HSOM20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,29858140,
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4314,Camp Coordination and Camp Management (CCCM),31854913,7177592,23
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4315,Education,39622179,18490732,47
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4316,Enabling Programmes,32372588,21759575,67
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4317,Food Security,352516970,362946449,103
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4318,Health,93203762,35566860,38
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4327,Multi-sectorial assistance for non-refugees,39437430,23660094,60
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4320,Nutrition,178469916,125455571,70
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4319,Protection,83894074,17733006,21
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4326,Refugee Response,57857025,,
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4321,Shelter and NFIs,64321940,7963681,12
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,4328,"Water, Sanitation and Hygiene",103902306,28458825,27
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,,Not specified,,184729721,
SOM,667,Somalia Humanitarian Response Plan 2019,HSOM19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,53777730,
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4077,Camp Coordination and Camp Management (CCCM),41709742,6901294,17
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4079,Education,51267522,20608166,40
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4080,Enabling Programmes,26248155,12963153,49
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4081,Food Security,631732080,371079621,59
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4082,Health,124435964,36526577,29
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4083,Logistics,9837500,7027616,71
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4112,Multi-Sectoral Assistance,106105196,39490637,37
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4084,Nutrition,253760785,84856250,33
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4085,Protection,97989189,20308160,21
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4086,Shelter and NFIs,70116595,18968307,27
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,4087,"Water, Sanitation and Hygiene",129311842,41052769,32
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,,Not specified,,239578761,
SOM,644,Somalia Humanitarian Response Plan 2018,HSOM18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,32929334,
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3582,Camp Coordination and Camp Management (CCCM),19016268,7963642,42
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3303,Education,33822320,31267660,92
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3304,Enabling Programmes,35543617,25438322,72
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3305,Food Security,712599579,435203465,61
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3306,Health,106798602,62189234,58
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3307,Logistics,15350000,8003683,52
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3308,Nutrition,275872315,143413704,52
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3309,Protection,122872558,29160045,24
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3310,Shelter and NFIs,74413237,11707505,16
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,3311,"Water, Sanitation and Hygiene",111558019,60667720,54
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,,Not specified,,169981926,
SOM,528,Somalia Humanitarian Response Plan 2017,HSOM17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,52279141,
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3227,Education,23907649,5688443,24
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3228,Enabling Programmes,35012011,15508202,44
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3234,Food Security,447621242,190042860,42
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3229,Health,73010548,19426431,27
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3236,Logistics,14600000,4667981,32
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3231,Nutrition,66101302,42559806,64
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3232,Protection,116686445,27427096,24
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3230,Shelter and NFIs,42260447,15712227,37
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,3233,"Water, Sanitation and Hygiene",65989698,24171005,37
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,,Not specified,,161656950,
SOM,505,Somalia Humanitarian Response Plan 2016,HSOM16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2765,COMMON HUMANITARIAN FUND (CHF),,23307036,
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2756,EDUCATION,41854229,11148578,27
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2757,ENABLING PROGRAMMES,42001581,16837649,40
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2766,FOOD SECURITY,398018007,140229177,35
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2758,HEALTH,71457320,28912969,40
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2767,MULTI-SECTOR FOR REFUGEES AND RETURNEES,83100809,22045389,27
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2761,NUTRITION,81972514,36178581,44
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2762,PROTECTION,39298789,18076466,46
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2760,SHELTER AND NFIs,44006003,12288105,28
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,2763,"WATER, SANITATION AND HYGIENE",60870376,23193600,38
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,,Not specified,,37273739,
SOM,456,Somalia Strategic Response Plan 2015,HSOM15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2572,COMMON HUMANITARIAN FUND (CHF),,42102588,
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2563,EDUCATION,50713252,14547148,29
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2564,ENABLING PROGRAMMES,33312581,22928688,69
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2573,FOOD SECURITY,387659069,177499522,46
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2565,HEALTH,96849209,25276607,26
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2574,MULTI-SECTOR FOR REFUGEES,75305586,24167649,32
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2568,NUTRITION,99303472,59371796,60
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2569,PROTECTION,56540738,8872014,16
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2567,SHELTER AND NFIs,55037310,8307122,15
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,2570,"WATER, SANITATION AND HYGIENE",78349086,25032691,32
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,,Not specified,,49800135,
SOM,436,Somalia Strategic Response Plan 2014,HSOM14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1394,EDUCATION,51335002,23867432,46
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1395,ENABLING PROGRAMMES,43268388,103391289,239
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1404,FOOD SECURITY,557624850,218419359,39
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1396,HEALTH,88521257,34284366,39
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1397,LOGISTICS,40447954,25459809,63
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1405,MULTI-SECTOR FOR REFUGEES,9262317,2080638,22
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1399,NUTRITION,115297981,82276839,71
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1400,PROTECTION,90196128,43070279,48
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1398,SHELTER AND NFIs,66734326,25822398,39
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,1401,"WATER, SANITATION AND HYGIENE",90399465,43345248,48
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,,Not specified,,-15886231,
SOM,412,Somalia 2013,CSOM13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1061,COMMON HUMANITARIAN FUND (CHF),,93531637,
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1051,EDUCATION,30120128,11794084,39
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1052,ENABLING PROGRAMMES,24807821,22638646,91
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1062,FOOD SECURITY,651459552,349133272,54
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1054,HEALTH,54209653,15963378,29
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1055,LOGISTICS,45427449,35228144,78
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1057,NUTRITION,151023467,72669701,48
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1058,PROTECTION,57768696,17113233,30
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1056,SHELTER AND NFIs,66162772,20775513,31
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,1059,"WATER, SANITATION AND HYGIENE",86760265,28396287,33
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,,Not specified,,-9942501,
SOM,375,Somalia 2012,CSOM12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,954,AGRICULTURE AND LIVELIHOODS,210122228,126163467,60
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,955,EDUCATION,29460024,20058905,68
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,956,ENABLING PROGRAMMES,22093951,18563728,84
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,957,FOOD ASSISTANCE,294743671,314269882,107
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,958,HEALTH,81062702,71597285,88
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,959,LOGISTICS,31871895,28995037,91
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,961,NUTRITION,133527882,139425454,104
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,962,PROTECTION,52003822,10938043,21
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,960,SHELTER AND NFIs,60427957,31560386,52
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,963,"WATER, SANITATION AND HYGIENE",88007931,59036159,67
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,,Not specified,,59292683,
SOM,363,Somalia 2011,CSOM11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,679,AGRICULTURE AND LIVELIHOODS,33604498,20834346,62
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,681,EDUCATION ,18096573,8274036,46
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,682,ENABLING PROGRAMMES,12698744,7656700,60
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,683,FOOD ASSISTANCE,291344385,236788664,81
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,684,HEALTH,49609926,25317507,51
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,685,LOGISTICS,18310708,12452132,68
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,687,NUTRITION,36411647,22700500,62
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,688,PROTECTION,46626798,15439357,33
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,686,SHELTER AND NFIs,46928995,13226057,28
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,689,"WATER, SANITATION AND HYGIENE",42492058,23248794,55
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,,Not specified,,14166780,
SOM,320,Somalia 2010,CSOM10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,550,AGRICULTURE AND LIVELIHOODS,59148600,21594766,37
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,551,EDUCATION ,29443836,4460459,15
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,559,ENABLING PROGRAMMES,29897743,29352089,98
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,555,FOOD AID,475376040,364334550,77
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,552,HEALTH,40855407,15922596,39
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,553,LOGISTICS,31047833,25833731,83
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,557,NFIs AND EMERGENCY SHELTER,45070082,15442707,34
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,554,NUTRITION,63504794,46196680,73
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,556,PROTECTION,41698979,21223380,51
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,558,WATER AND SANITATION,35798939,20501139,57
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,,Not specified,,-5903837,
SOM,296,Somalia 2009,CSOM09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,375,ACCESS AND SECURITY,4519132,345310,8
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,376,AGRICULTURE AND LIVELIHOODS,70380608,17758818,25
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,388,CLUSTER NOT YET SPECIFIED,15000000,,
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,385,COORDINATION AND SUPPORT SERVICES,7200452,4627470,64
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,377,EDUCATION,21740933,9074942,42
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,378,EMERGENCY PREPAREDNESS,2770865,295865,11
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,379,FOOD SECURITY,335368383,342240721,102
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,380,HEALTH,56047400,16139670,29
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,387,LOGISTICS,34769158,17963687,52
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,386,MULTI-SECTOR,8972830,5616705,63
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,381,NUTRITION,24696620,19032576,77
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,382,PROTECTION,25707336,10973675,43
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,383,SHELTER,26054040,15525659,60
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,384,"WATER, SANITATION AND HYGIENE",29315821,20561187,70
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,,Not specified,,10433333,
SOM,263,Somalia 2008,CSOM08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,267,ACCESS AND SECURITY,5475674,1000000,18
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,269,COORDINATION AND SUPPORT SERVICES,17281895,20733455,120
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,270,EARLY RECOVERY,35885352,7186138,20
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,271,EDUCATION,10592902,5377833,51
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,272,FOOD SECURITY AND LIVELIHOODS,154961265,160186619,103
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,273,HEALTH,33841713,23404616,69
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,274,LOGISTICS,21954961,9601347,44
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,275,MINE ACTION,3136206,3136206,100
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,276,MULTI-SECTOR,36736481,40410215,110
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,277,NUTRITION,8233605,8194493,100
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,278,PROTECTION / HUMAN RIGHTS / RULE OF LAW,21574021,4364433,20
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,279,SHELTER,19959545,11464376,57
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,280,WATER & SANITATION,14241532,10515370,74
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,,Not specified,,2315708,
SOM,221,Somalia 2007,CSOM07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1508,EARLY RECOVERY,3800000,,
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1509,EDUCATION,1615000,,
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1510,EMERGENCY SHELTER,2000000,2000000,100
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1511,FOOD,6511841,3011841,46
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1512,HEALTH,1486521,254277,17
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1513,LIVELIHOOD,1358200,1479388,109
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1514,LOGISTICS,4237000,2837000,67
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1515,MULTI-SECTOR,2080000,2080000,100
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1516,NUTRITION,1170000,,
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1517,PROTECTION,650000,,
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,1518,WATER & SANITATION,3707913,533828,14
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,,Not specified,,1491738,
SOM,235,Somalia: 2006 Flood Response Plan,FSOM0607,2006-12-05,2007-03-05,2006,,Multiple clusters/sectors (shared),,0,
SOM,197,Somalia 2006,CSOM06,2006-01-01,2006-12-31,2006,,Not specified,,191700219,
SOM,197,Somalia 2006,CSOM06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
SOM,165,Somalia 2005,CSOM05,2005-01-01,2005-12-31,2005,,Not specified,,100440621,
SOM,165,Somalia 2005,CSOM05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
SOM,149,Somalia 2004,CSOM04,2004-01-01,2004-12-31,2004,,Not specified,,71896418,
SOM,149,Somalia 2004,CSOM04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
SOM,111,Somalia 2003,CSOM03,2003-01-01,2003-12-31,2003,,Not specified,,45281680,
SOM,111,Somalia 2003,CSOM03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
SOM,78,Somalia 2002,CSOM02,2002-01-01,2002-12-31,2002,,Not specified,,42962844,
SOM,78,Somalia 2002,CSOM02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
SOM,53,Somalia 2001,CSOM01,2001-01-01,2001-12-31,2001,,Not specified,,30473727,
SOM,53,Somalia 2001,CSOM01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
SOM,59,Somalia 2000,CSOM00,2000-01-01,2000-12-31,2000,,Not specified,,36168801,
SOM,59,Somalia 2000,CSOM00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8617,Camp Coordination  and Camp  Management,16927678,0,0
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8709,"Coordination,  Thematic and  System Support",33230246,12509059,38
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8701,Education,47731938,16150511,34
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8702,Food Security,410560173,22226220,5
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8703,Health,113653248,9779137,9
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8704,Logistics,78248221,584898,1
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8710,Multi-Purpose Cash,33539527,6390867,19
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8705,Nutrition,127987663,8624664,7
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8706,Protection,79426435,13612585,17
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8711,Refugee Response,381482498,23681901,6
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8707,Shelter and Non-food Items,51383194,991329,2
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,8708,"Water, Sanitation  and Hygiene",88875235,2100534,2
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,,Not specified,,22968891,
SSD,1512,South Sudan Humanitarian Needs and Response Plan 2026,HSSD26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,13808577,
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7810,Camp Coordination and Camp Management,18586560,1133397,6
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7811,Coordination and Common Services,36000000,16608013,46
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7812,Education,40426260,11807136,29
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7813,Food Security and Livelihoods,475068793,286396861,60
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7814,Health,119228984,40143291,34
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7815,Logistics,99806929,38030189,38
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7821,Multi-Purpose Cash,25000010,18444089,74
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7816,Nutrition,198443343,97932384,49
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7817,Protection,81428023,46432654,57
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7818,Refugee Response,468000000,31892071,7
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7819,Shelter and Non-Food Items,46473960,12402787,27
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,7820,"Water, Sanitation and Hygiene",86315791,23380319,27
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,,Not specified,,37691262,
SSD,1223,South Sudan Humanitarian Needs and Response Plan 2025,HSSD25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,51026711,
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7247,Camp Coordination and Camp Management,23800000,9348206,39
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7248,Coordination and Common Services,50659629,35725863,71
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7249,Education,50127952,12242433,24
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7250,Food Security and Livelihoods,588000014,485602190,83
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7251,Health,116449848,82641792,71
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7252,Logistics,79471000,47339981,60
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7597,Multi-Purpose Cash,,30354781,
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7253,Nutrition,209921337,147853531,70
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7254,Protection,120860411,80990858,67
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7562,Refugee Response,400000000,103268988,26
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7256,Shelter and Non-Food Items,46788984,23622127,50
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,7257,"Water, Sanitation and Hygiene",102737947,67277115,65
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,,Not specified,,32254721,
SSD,1157,South Sudan Humanitarian Needs and Response Plan 2024,HSSD24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,125396552,
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6792,Camp Coordination and Camp Management,19000000,10331919,54
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6793,Coordination and Common Services,18659629,18237129,98
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6794,Education,52348857,21473250,41
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,7563,Emergency response Sudan crisis,355980000,114394457,32
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6795,Food Security and Livelihoods,649850416,436578085,67
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6796,Health,128688273,92010629,71
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6797,Logistics,93471250,26911328,29
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6798,Nutrition,230490089,129030710,56
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6799,Protection,103349626,67822021,66
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6800,Refugee Response,255000000,70369836,28
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6801,Shelter and Non-Food Items,35314750,21919206,62
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,6802,"Water, Sanitation and Hygiene",113732326,66435496,58
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,,Not specified,,43261963,
SSD,1111,South Sudan Humanitarian Response Plan 2023,HSSD23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,37486477,
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6620,Camp Coordination and Camp Management,19000000,3427527,18
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6621,Coordination and Common Services,18659629,18363450,98
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6622,Education,53981557,6466342,12
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6624,Food Security and Livelihoods,650003978,566792588,87
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6625,Health,128688273,90765420,71
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6626,Logistics,92000000,50764935,55
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6627,Nutrition,229971489,173265077,75
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6628,Protection,103351715,46749141,45
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6629,Refugee Response,255345487,61737180,24
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6623,Shelter and Non-Food Items,35000000,17020747,49
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,6630,"Water, Sanitation and Hygiene",113586459,92232665,81
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,,Not specified,,111157346,
SSD,1098,South Sudan Humanitarian Response Plan 2022,HSSD22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,49674497,
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5873,Camp Coordination and Camp Management,18000000,4587792,25
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5874,Coordination and Common Services,19551754,17619144,90
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5875,Education,53710762,10541602,20
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5877,Food Security and Livelihoods,644240319,379090259,59
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5879,Health,123831722,50071425,40
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5878,Logistics,88684250,45397870,51
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5880,Nutrition,204802615,70594154,34
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5854,Protection,98813746,56485971,57
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5881,Refugee Response,274412128,74917484,27
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5876,Shelter and Non-Food Items,32950205,17609864,53
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,5882,"Water, Sanitation and Hygiene",118775287,43670376,37
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,,Not specified,,95696616,
SSD,1013,South Sudan Humanitarian Response Plan 2021,HSSD21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,353426984,
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4943,Camp Coordination and Camp Management,18000000,15674221,87
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5510,Camp Coordination and Camp Management COVID-19,230000,181123,79
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4944,Coordination and Common Services (CCS),22144788,14509899,66
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5499,Coordination and Common Services (CCS) COVID-19,2385003,809598,34
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4945,Education,43462258,45365758,104
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5502,Education COVID-19,13378923,2872935,21
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4946,Food Security and Livelihoods (FSL),642412861,467238121,73
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5500,Food Security and Livelihoods (FSL) COVID-19,174701753,15989683,9
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4947,Health,122619544,51066147,42
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5501,Health COVID-19,91369356,23355990,26
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4948,Logistics (LOGS),76015585,41920087,55
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5503,Logistics (LOGS) COVID-19,8360269,1200000,14
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4950,Nutrition,223407669,172101816,77
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5504,Nutrition COVID-19,6226985,534588,9
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4952,Protection,22372458,15622276,70
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5505,Protection COVID-19,1155042,1035570,90
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4969,Protection: Child Protection,23501250,6724567,29
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5506,Protection: Child Protection COVID-19,4000000,1587880,40
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4968,Protection: Gender-based Violence,27855722,9511067,34
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5507,Protection: Gender-based Violence COVID-19,6553883,3212706,49
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4970,Protection: Mine Action,10545000,5268625,50
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5824,Protection: Mine Action COVID-19,520000,,
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4951,Refugee Response,126476227,25913780,20
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5508,Refugee Response COVID-19,23245264,1000000,4
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4949,Shelter and Non-Food Items,32164584,9615330,30
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5509,Shelter and Non-Food Items COVID-19,7452332,356448,5
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,5498,WASH COVID-19,43449184,14717987,34
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,4953,"Water, Sanitation and Hygiene (WASH)",126794024,45249475,36
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,,Not specified,,198251389,
SSD,865,South Sudan Humanitarian Response Plan 2020,HSSD20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,44989683,
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4500,Camp Coordination and Camp Management,18824114,21277603,113
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4501,Coordination and Common Services (CCS),17178023,14992845,87
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4502,Education,53942554,28531206,53
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4507,Emergency Shelter and Non-Food Items,29944108,11145088,37
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4504,Food Security and Livelihoods (FSL),650023000,486568469,75
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4505,Health,120075704,50994233,42
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4506,Logistics (LOGS),86873327,42512070,49
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4508,Nutrition,179999934,195164883,108
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4510,Protection,99852052,60152575,60
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4509,Refugee Response,120769670,8635613,7
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,4511,"Water, Sanitation and Hygiene (WASH)",129938858,60962027,47
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,,Not specified,,99604918,
SSD,713,South Sudan Humanitarian Response Plan 2019,HSSD19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,58057823,
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4099,Camp Coordination and Management,18349969,3936937,21
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4100,Coordination and Common Services (CCS),19933864,11774630,59
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4101,Education,45112223,57246608,127
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4103,Food Security and Livelihoods (FSL),727597464,590532624,81
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4104,Health,130001395,38144507,29
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4105,Logistics (LOGS),95925208,38510872,40
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4106,Non Food Items and Emergency Shelter (NFI&ES),33865092,8808477,26
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4107,Nutrition,183389946,106307790,58
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4108,Other Refugee Response,220000000,97465445,44
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4109,Protection,100007604,55338762,55
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,4110,"Water, Sanitation and Hygiene (WASH)",143707720,54955514,38
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,,Not specified,,101516590,
SSD,646,South Sudan Humanitarian Response Plan 2018,HSSD18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,42929873,
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3389,Camp Coordination and Management,17758307,11418337,64
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3390,Coordination and Common Services (CCS),20961542,11817588,56
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3391,Education,48548861,44300540,91
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3393,Food Security and Livelihoods (FSL),689493129,471983901,68
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3394,Health,122952920,39528179,32
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3395,Logistics (LOGS),94455718,95156758,101
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3396,Non Food Items and Emergency Shelter (NFI&ES),35370907,12905001,36
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3397,Nutrition,159296108,104495898,66
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3398,Other Refugee Response,220446917,34940873,16
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3399,Protection,88237249,32236143,37
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,3400,"Water, Sanitation and Hygiene (WASH)",142173235,54216463,38
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,,Not specified,,237022981,
SSD,538,South Sudan Humanitarian Response Plan 2017,HSSD17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,17671675,
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3196,Camp Coordination and Management,29391000,20538242,70
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3197,Cluster Not Yet Specified,,28861835,
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3198,Common Humanitarian Fund,,3611424,
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3199,Coordination and Common Services (CCS),22105671,11477775,52
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3200,Education,38522223,25116583,65
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3201,Emergency Telecommunications (ETC),663061,663374,100
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3202,Food Security and Livelihoods (FSL),429131695,524871363,122
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3203,Health,110000000,59876365,54
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3204,Logistics (LOGS),94731121,64435623,68
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3206,Non Food Items and Emergency Shelter (NFI&ES),38000000,33445400,88
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3207,Nutrition,125021342,114475627,92
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3205,Other Refugee Response,214906709,88186418,41
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3208,Protection,69517579,43452261,63
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,3209,"Water, Sanitation and Hygiene (WASH)",119090923,75551249,63
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,,Not specified,,65449409,
SSD,502,South Sudan Humanitarian Response Plan 2016,HSSD16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,2655547,
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2753,Camp Coordination and Management,67828787,30292286,45
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2754,Common Humanitarian Fund,,99036284,
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2741,Coordination and Common Services (CCS),32280613,7289133,23
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2742,Education,40976569,33346210,81
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2743,Emergency Telecommunications (ETC),1563726,1221688,78
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2744,Food Security and Livelihoods (FSL),623177717,317372508,51
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2745,Health,93261571,82636878,89
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2746,Logistics (LOGS),114268155,88511383,77
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2747,Mine Action (MA),14483314,8807434,61
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2748,Multi Sector (Emergency Returns and Refugees),241236441,70582662,29
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2749,Non Food Items and Emergency Shelter (NFI&ES),65500000,32181700,49
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2750,Nutrition,149000000,88466751,59
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2751,Protection,60000000,41829324,70
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,2752,"Water, Sanitation and Hygiene (WASH)",131944202,91398472,69
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,,Not specified,,71880514,
SSD,455,South Sudan Strategic Response Plan 2015,HSSD15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2443,Camp Coordination and Management,63000000,36829075,58
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2444,Common Humanitarian Fund,,162780025,
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2431,Coordination and Common Services (CCS),13000000,13196702,102
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2432,Education,29327520,23791008,81
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2433,Emergency Telecommunications (ETC),4488934,1739438,39
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2434,Food Security and Livelihoods (FSL),866000000,813324273,94
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2435,Health,77000000,73502754,95
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2436,Logistics (LOGS),79000000,91086741,115
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2437,Mine Action (MA),17000000,15453322,91
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2438,Multi Sector (Emergency Returns and Refugees),247936970,88100950,36
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2439,Non Food Items and Emergency Shelter (NFI&ES),68000000,36182465,53
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2440,Nutrition,131000000,90746198,69
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2441,Protection,79000000,49885026,63
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,2442,"Water, Sanitation and Hygiene (WASH)",127000000,116199289,91
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,,Not specified,,-18392753,
SSD,425,South Sudan Crisis Response Plan 2014,SSSD14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1392,COMMON HUMANITARIAN FUND,,96908262,
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1380,COORDINATION AND COMMON SERVICES,14239687,14514133,102
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1381,EDUCATION,24358466,24367235,100
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1391,EMERGENCY TELECOMMUNICATIONS,1921526,757626,39
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1382,FOOD SECURITY AND LIVELIHOODS,397980080,311544065,78
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1383,HEALTH,74514461,70879006,95
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1384,LOGISTICS,56040246,59187379,106
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1385,MINE ACTION,30106387,28753059,96
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1389,MULTI SECTOR (EMERGENCY RETURNS AND REFUGEES),258534328,127252802,49
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1386,NFI AND EMERGENCY SHELTER,20733179,10534594,51
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1387,NUTRITION,74452714,42515581,57
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1388,PROTECTION,48651354,22935127,47
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,1390,"WATER, SANITATION AND HYGIENE",70505002,40717469,58
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,,Not specified,,-78945979,
SSD,411,Republic of South Sudan 2013,CSSD13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1076,COMMON HUMANITARIAN FUND (CHF),,118272663,
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1063,COORDINATION AND COMMON SERVICES,13707958,9161757,67
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1064,EDUCATION,39815960,13196692,33
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1074,EMERGENCY TELECOMMUNICATIONS,3417768,1450625,42
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1065,FOOD SECURITY AND LIVELIHOODS,405050403,311994519,77
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1066,HEALTH,109689619,55349317,50
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1067,LOGISTICS,66037538,55411517,84
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1068,MINE ACTION,51728217,38287935,74
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1072,MULTI SECTOR (EMERGENCY RETURNS AND REFUGEES),205255957,111962465,55
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1069,NFI AND EMERGENCY SHELTER,20820175,17425681,84
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1070,NUTRITION,89199489,53575221,60
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1071,PROTECTION,69422541,21502744,31
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,1073,"WATER, SANITATION AND HYGIENE",102746588,63040216,61
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,,Not specified,,-83058618,
SSD,376,Republic of South Sudan 2012,CSSD12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,976,COORDINATION AND COMMON SERVICES,36507283,33521923,92
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,975,EDUCATION,39570939,20382618,52
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,974,FOOD SECURITY AND LIVELIHOODS,118376343,132140300,112
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,973,HEALTH,81822543,45406215,55
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,972,LOGISTICS,92933095,25747081,28
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,971,MINE ACTION,15161072,5801932,38
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,967,MULTI-CLUSTER,60273510,9740374,16
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,970,NFI AND EMERGENCY SHELTER,15261064,11690128,77
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,969,NUTRITION,34466692,21913613,64
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,968,PROTECTION,52939237,10890471,21
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,966,"WATER, SANITATION AND HYGIENE",72361457,35042993,48
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,,Not specified,,26933653,
SSD,367,Republic of South Sudan 2011,CSSD11,2011-07-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
SYR,1518,Syrian Arab Republic Humanitarian Response Priorities 2026,HSYR26,2026-01-01,2026-12-31,2026,8606,,,8432,
SYR,1518,Syrian Arab Republic Humanitarian Response Priorities 2026,HSYR26,2026-01-01,2026-12-31,2026,1518,Syrian Arab Republic Humanitarian Response Priorities 2026,3190000000,,
SYR,1518,Syrian Arab Republic Humanitarian Response Priorities 2026,HSYR26,2026-01-01,2026-12-31,2026,,Not specified,,161789849,
SYR,1518,Syrian Arab Republic Humanitarian Response Priorities 2026,HSYR26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8008,Camp Coordination and Camp Management,47703376,49213480,103
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8081,Coordination and Common Services,21536620,18456030,86
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8070,Early Recovery and Livelihoods,169937800,152027751,89
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8071,Education,254199998,74552097,29
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8075,Emergency Telecommunications,558000,82160,15
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8072,Food Security and Agriculture,856444999,251400860,29
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8073,Health,565457050,159236808,28
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8076,Logistics,1444500,4181476,289
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8078,Multi-Purpose Cash,145841418,28088322,19
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8080,NFI,140136197,9999537,7
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8074,Nutrition,164806667,15006641,9
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8069,Protection,253672605,124452144,49
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8079,Shelter,176475872,25659934,15
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,8077,"Water, Sanitation and Hygiene",388370178,61479293,16
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,,Not specified,,69797433,
SYR,1276,Syrian Arab Republic Humanitarian Response Priorities – January-December 2025,FSYR25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,123245183,
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7346,Camp Coordination and Camp Management,41684327,6257211,15
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7358,Coordination and Common Services,28591946,23254976,81
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7348,Early Recovery and Livelihoods,173365000,72829193,42
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7314,Education,331705248,80769738,24
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7354,Emergency Telecommunications,465000,200000,43
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7349,Food Security and Agriculture,1381258548,328839002,24
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7350,Health,598888380,201134063,34
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7353,Logistics,7684282,392510,5
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7355,Multi-Purpose Cash,176114636,108146303,61
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7357,NFI,262756557,21764544,8
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7351,Nutrition,135783177,37501597,28
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7347,Protection,313408451,137525296,44
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7356,Shelter,240428078,29110817,12
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,7352,"Water, Sanitation and Hygiene",382025080,90422090,24
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,,Not specified,,147634668,
SYR,1175,Syrian Arab Republic Humanitarian Response Plan 2024,HSYR24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,197440675,
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8056,Basic needs (MPCA),15688836,1182422,8
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8100,Early Recovery and Livelihoods,10000000,,
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8099,Education,15236538,15818,0
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8101,Food Security and Agriculture,36055000,119415,0
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8102,Health / Nutrition,11738479,22200,0
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8103,Logistics / Supply,,1816216,
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8104,Protection,20166418,1337219,7
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8105,Shelter / NFIs,20955167,250235,1
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,8106,WASH,5823644,113892,2
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,,Not specified,,18763932,
SYR,1282,Inter-Agency Emergency Appeal for the Influx from Lebanon to Syria 2024,OSYR24,2024-10-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,9669266,
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6958,Camp Coordination and Camp Management,23027392,331219,1
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6816,Coordination and Common Services,41549258,17764518,43
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6960,Early Recovery and Livelihoods,302953889,110188552,36
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6961,Education,423565812,103737261,24
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6967,Emergency Telecommunications,500000,,
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6962,Food Security and Agriculture,2052551212,718040019,35
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6963,Health,628495644,245491730,39
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6966,Logistics,11482648,6938552,60
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6968,Multi-Purpose Cash,224847388,103046008,46
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,7021,NFI,310682865,80316260,26
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6964,Nutrition,188192246,60145769,32
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6959,Protection,462722675,222692177,48
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,7020,Shelter,293542927,115034514,39
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,6965,"Water, Sanitation and Hygiene",449688642,188535539,42
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,,Not specified,,107300776,
SYR,1114,Syrian Arab Republic Humanitarian Response Plan 2023,HSYR23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,148512677,
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7111,Camp Coordination and Camp Management,15605792,2160348,14
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7112,Early Recovery and Livelihoods,22910000,26807277,117
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7113,Education,39580000,19435424,49
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7114,Food Security and Agriculture,127607040,57728140,45
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7115,Health,35513581,45026245,127
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7121,Logistics,1000140,150997,15
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7120,Multi-purpose cash,20619000,23102722,112
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7116,Nutrition,7978478,6486755,81
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7117,Protection,30787123,20009267,65
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7118,Shelter and NFI,51862310,68306184,132
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,7119,WASH,44160000,51338266,116
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,,Not specified,,85347819,
SYR,1149,Syria Earthquake Flash Appeal 2023,FSYR23,2023-02-13,2023-05-31,2023,,Multiple clusters/sectors (shared),,10240967,
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6524,Camp Coordination and Camp Management,31029759,6749110,22
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6523,Coordination and Common Services,41556071,23879735,57
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6526,Early Recovery and Livelihoods,247645360,37767575,15
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6527,Education,351434094,78309393,22
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6534,Emergency Telecommunications,550000,200000,36
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6528,Food Security and Agriculture,1710007698,1114413932,65
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6529,Health,582233707,246253637,42
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6533,Logistics,11108438,8011364,72
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6530,Nutrition,124112574,53174892,43
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6525,Protection,419442846,105936937,25
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6531,Shelter and Non-Food Items,534202153,198276091,37
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,6532,"Water, Sanitation and Hygiene",390349411,144782894,37
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,,Not specified,,55403155,
SYR,1088,Syrian Arab Republic Humanitarian Response Plan 2022 - 2023,HSYR22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,273635275,
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6084,Camp Coordination and Camp Management,25753150,8616408,33
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6094,Coordination and Common Services,40323676,30099704,75
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6085,Early Recovery and Livelihoods,233314391,36254880,16
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6086,Education,298996858,62389510,21
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6093,Emergency Telecommunications,429405,,
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6087,Food Security and Agriculture,1630377100,732881422,45
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6088,Health,575997577,212608599,37
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6092,Logistics,13598324,9602467,71
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6089,Nutrition,184430268,18254281,10
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6083,Protection,403677174,128899055,32
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6090,Shelter and Non-Food Items,521967968,97141561,19
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,6091,"Water, Sanitation and Hygiene",295550811,93356097,32
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,,Not specified,,303990759,
SYR,1044,Syrian Arab Republic Humanitarian Response Plan 2021,HSYR21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,581891337,
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5140,Camp Coordination and Camp Management,25014325,3316003,13
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5488,Camp Coordination and Camp Management COVID-19,8050000,523676,7
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5221,Coordination and Common Services,52547743,11862403,23
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5222,Early Recovery and Livelihoods,174404117,21459400,12
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5489,Early Recovery and Livelihoods COVID-19,20736000,11798290,57
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5223,Education,264432212,120482765,46
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5490,Education COVID-19,27435100,5429995,20
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5224,Emergency Telecommunications,925000,500000,54
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,3928,Food Security,,1179245,
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5225,Food Security and Agriculture,1120509356,643350194,57
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5491,Food Security and Agriculture COVID-19,37778750,8077656,21
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5226,Health,443187556,154373643,35
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5492,Health COVID-19,157966100,69117013,44
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5227,Logistics,11766345,9600090,82
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5493,Logistics COVID-19,365030,199687,55
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5487,Multisector COVID-19,5069956,10669553,210
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5228,Nutrition,79297174,35635604,45
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5486,Nutrition COVID-19,10855800,,
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5229,Protection,184271464,68197416,37
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5496,Protection COVID-19,12831300,7190154,56
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5230,Protection: Child Protection AOR,75749916,9191748,12
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5231,Protection: Gender-Based Violence AOR,64395305,5312024,8
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5232,Protection: Mine Action AOR,52563400,8939320,17
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5233,Shelter / NFI,569888736,80480692,14
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5495,Shelter/NFI COVID-19,33176297,1023367,3
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5234,WASH,314425243,63926533,20
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,5494,WASH COVID-19,69890607,26813482,38
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,,Not specified,,661583089,
SYR,924,Syrian Arab Republic Humanitarian Response Plan 2020,HSYR20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,354265648,
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4275,Camp Coordination and Camp Management,48605651,26652017,55
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4276,Coordination,52866753,27746999,52
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4277,Early Recovery and Livelihoods,173630051,27176128,16
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4278,Education,251114371,99738058,40
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4279,Emergency Telecommunications,831423,1440713,173
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4280,Food Security,1074225528,945820763,88
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4281,Health,449133271,173590953,39
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4282,Logistics,6428472,4289339,67
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4283,Nutrition,83187823,59085144,71
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4284,Protection,154046336,16888475,11
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4287,Protection: Child Protection AOR,72082938,8171509,11
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4288,Protection: Gender-Based Violence AOR,66800799,17119820,26
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4289,Protection: Mine Action AOR,59646141,28149248,47
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4285,Shelter / NFI,526607166,81394458,15
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,4286,WASH,274209473,95373518,35
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,,Not specified,,614165019,
SYR,663,Syrian Arab Republic Humanitarian Response Plan 2019,HSYR19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,58994315,
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3923,Camp Coordination and Camp Management,42242846,12310615,29
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3977,Child Protection,42873615,30182515,70
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3924,Coordination,57984320,30360823,52
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3926,Early Recovery and Livelihoods,186106783,54946468,30
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3925,Education,240273875,131585383,55
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3927,Emergency Telecommunications,831423,206087,25
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3928,Food Security,1216791061,546093533,45
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3978,Gender-Based Violence,32951349,25897815,79
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3929,Health,436624470,183690959,42
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3930,Logistics,12250881,7596696,62
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3992,Mine Action,43437878,17750896,41
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3931,Nutrition,74060307,37736684,51
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3932,Protection,196696970,21291783,11
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3933,Shelter / NFI,519656786,168489966,32
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,3934,WASH,261568065,145787293,56
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,,Not specified,,580448283,
SYR,629,Syrian Arab Republic Humanitarian Response Plan 2018,HSYR18,2018-11-30,2018-12-30,2018,,Multiple clusters/sectors (shared),,106257964,
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3289,Camp coordination and camp management,32592772,8249570,25
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3290,Coordination,56668861,53423510,94
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3291,Early Recovery and Livelihoods,161873529,33246375,21
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3292,Education,249881290,127578920,51
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3293,Emergency Telecommunications,870170,560551,64
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3294,Food security,1312138366,575690391,44
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3295,Health,464928756,167576491,36
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3296,Logistics,16498740,23836055,144
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3297,Nutrition,65483837,14552418,22
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3298,Protection,287044000,70316375,24
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3299,Shelter/NFI,484629747,154939500,32
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,3300,WASH,218693506,85858732,39
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,,Not specified,,508509075,
SYR,526,Syrian Arab Republic Humanitarian Response Plan 2017,HSYR17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,77064438,
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3183,Camp coordination and camp management,25447375,2166203,9
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3195,Cluster not yet specified,,1499478,
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3184,Coordination,58673597,38000353,65
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3185,Early Recovery and Livelihoods,148470742,83930026,57
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3186,Education,200239557,106203426,53
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3187,Emergency Telecommunications,1339640,490446,37
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3188,Food security,1238918095,602114779,49
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3189,Health,440839104,132687219,30
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3190,Logistics,15039153,13597388,90
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3471,Multi-sector refugees,,-697889,
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3191,Nutrition,51174627,18445783,36
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3192,Protection,235979938,53437828,23
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3194,Shelter/NFI,525499972,99569981,19
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,3193,WASH,252048010,68014054,27
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,,Not specified,,498991616,
SYR,501,Syrian Arab Republic Humanitarian Response Plan 2016,HSYR16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,11428571,
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2805,CAMP COORDINATION AND CAMP MANAGEMENT (CCCM),12174640,,
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2813,COORDINATION AND COMMON SERVICES,44015062,35113376,80
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2810,EARLY RECOVERY AND LIVELIHOODS,102289149,27700617,27
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2807,EDUCATION,224000000,50950748,23
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2816,EMERGENCY TELECOMMUNICATIONS (ETC),1310000,557070,43
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2808,FOOD SECURITY AND AGRICULTURE,1218000000,574660204,47
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2809,HEALTH,317905316,110167284,35
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2811,LOGISTICS,9825000,3604975,37
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2812,NON-FOOD ITEMS (NFIs) AND SHELTER,639504053,149378938,23
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2817,NUTRITION,50706992,9118514,18
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2806,PROTECTION AND COMMUNITY SERVICES,104800000,25467338,24
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,2814,WASH,168914381,70695189,42
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,,Not specified,,189398622,
SYR,461,Syrian Arab Republic Strategic Response Plan 2015,HSYR15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2626,COORDINATION,50814214,23407192,46
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2631,EARLY RECOVERY AND LIVELIHOODS,71054434,11788434,17
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2628,EDUCATION,103163335,38368122,37
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2637,EMERGENCY TELECOMMUNICATIONS (ETC),1584010,947887,60
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2629,FOOD AND AGRICULTURE,1098790696,601478984,55
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2630,HEALTH,233376172,96800860,41
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2632,LOGISTICS,12060910,5576718,46
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2633,NON-FOOD ITEMS (NFIs) AND SHELTER,420903819,49451269,12
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2638,NUTRITION,29999820,22778685,76
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2627,PROTECTION AND COMMUNITY SERVICES,73493864,22107388,30
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2634,STAFF SAFETY SERVICES,6183984,2485518,40
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,2635,WASH,154773755,45792438,30
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,,Not specified,,228487090,
SYR,442,Syria Humanitarian Assistance Response Plan 2014,SSYR14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1466,COORDINATION,27377013,32091522,117
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1471,EARLY RECOVERY AND LIVELIHOODS,43085792,6831037,16
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1468,EDUCATION,45720901,37525820,82
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1477,EMERGENCY TELECOMMUNICATIONS (ETC) CLUSTER,1953013,1816078,93
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1469,FOOD AND AGRICULTURE,617912193,451239607,73
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1470,HEALTH,177274711,129930695,73
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1472,LOGISTICS CLUSTER,14400000,13390778,93
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1473,NON-FOOD ITEMS (NFIs) AND SHELTER,343112899,135644521,40
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1478,NUTRITION,10562459,3724621,35
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1467,PROTECTION AND COMMUNITY SERVICES,34641123,22790828,66
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1474,STAFF SAFETY SERVICES,25349739,7180614,28
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,1475,WASH,68422623,62098571,91
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,,Not specified,,55020076,
SYR,421,Syria Humanitarian Assistance Response Plan (SHARP) 2013,CSYR13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1231,COMMUNITY SERVICES,18235581,4951459,27
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1240,COORDINATION,6411865,6881864,107
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1235,EDUCATION,13530800,1263974,9
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1233,FOOD,122331540,110959812,91
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1232,HEALTH,53150319,18586924,35
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1237,LIVELIHOODS,41986000,20572359,49
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1239,LOGISTICS AND EMERGENCY TELECOMMUNICATIONS,8507298,4315462,51
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1236,NFIs AND SHELTER,61087480,40914169,67
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1238,STAFF SAFETY SERVICES,6255980,2046343,33
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,1234,WASH,16843300,2639625,16
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,,Not specified,,2783484,
SYR,396,Syria Humanitarian Assistance Response Plan (SHARP) 2012,CSYR12,2012-06-05,2012-12-05,2012,,Multiple clusters/sectors (shared),,0,
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,2180,AGRICULTURE/LIVELIHOODS,15759335,3977994,25
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,2183,EDUCATION,675000,,
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,2179,FOOD,23983337,10167411,42
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,2181,HEALTH/NUTRITION,1537800,263327,17
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,2182,WATER/SANITATION,1732100,200000,12
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,,Not specified,,,
SYR,313,Syria Drought Response Plan (Revised) (July 2009 - June 2010),OSYR0910,2009-07-15,2010-06-14,2009,,Multiple clusters/sectors (shared),,0,
SYR,300,Syria Drought Appeal 2008,OSYR0809,2008-10-01,2009-04-30,2008,,Not specified,,5447096,
SYR,300,Syria Drought Appeal 2008,OSYR0809,2008-10-01,2009-04-30,2008,,Multiple clusters/sectors (shared),,0,
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8626,Abris AME,29760867,1376823,5
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8789,CCCM,4148316,286697,7
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8797,Coordination et Support de Service,24941473,1411143,6
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8795,"Eau, Hygiène et Assainissement",41805724,3473876,8
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8790,Education,23483979,4883010,21
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8791,Nutrition,98972154,6700490,7
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8792,Protection,20725260,4055718,20
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8796,Réponse pour les réfugiés,539921057,32295249,6
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8793,Santé,45505747,6023856,13
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8794,Sécurité Alimentaire,154983881,4160699,3
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,8798,Transfert d'Espèce à Usage Multiple (TEUM),1821169,,
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,,Not specified,,-822138,
TCD,1501,Tchad Besoins Humanitaires et Plan de Réponse 2026,HTCD26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,1445755,
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7868,Abris/AME,25297229,5582192,22
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7914,CCCM,5283080,1493422,28
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7922,Coordination and Support Services,30295496,12395973,41
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7920,"Eau, Hygiène et Assainissement",47880668,16952872,35
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7915,Education,35841250,16924578,47
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7916,Nutrition,151338539,28528294,19
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7917,Protection,17617327,13807559,78
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7921,Réponse aux Réfugiés,806698092,182834717,23
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7918,Santé,41347771,8793542,21
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7919,Sécurité Alimentaire,286949013,135501780,47
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,7923,Transfert d’espèces à usages multiples,5709775,,
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,,Not specified,,-268594,
TCD,1260,Tchad Besoins Humanitaires et Plan de Réponse 2025,HTCD25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,13963517,
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7482,Abris/AME,39499719,14937964,38
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7493,CCCM,9164356,2486050,27
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7501,Coordination and Support Services,23396227,23755573,102
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7499,"Eau, Hygiène et Assainissement",34077212,25800646,76
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7494,Education,28177319,9276478,33
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7495,Nutrition,157504934,59491241,38
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7496,Protection,18960577,10854408,57
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7500,Réponse aux Réfugiés,631644413,327926558,52
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7497,Santé,36174766,10205987,28
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,7498,Sécurité Alimentaire,145973300,59447535,41
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,,Not specified,,7117776,
TCD,1192,Tchad Besoins Humanitaires et Plan de Réponse 2024,HTCD24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,88586326,
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6914,Abris/AME,26265016,16422899,63
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6994,CCCM,8849798,5413234,61
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,7003,Coordination and Support Services,20726426,16822390,81
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,7000,"Eau, Hygiène et Assainissement",20853893,12581596,60
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6995,Education,22339310,15120336,68
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6996,Nutrition,91290250,18554652,20
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6997,Protection,18709228,20273603,108
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,7001,Réponse aux Réfugiés,455000000,202198662,44
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6998,Santé,31120880,11407880,37
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,6999,Sécurité Alimentaire,225469965,73632245,33
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,,Not specified,,2511113,
TCD,1141,Tchad Plan de Réponse Humanitaire 2023,HTCD23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,23526824,
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6554,Abris/AME,16737224,7988175,48
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6555,CCCM,6630009,504963,8
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6564,Coordination,6131085,5346958,87
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6561,"Eau, Hygiène et Assainissement",13503800,13101898,97
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6556,Education,33574744,3594509,11
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6563,Logistique,13885071,3375933,24
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6557,Nutrition,66284067,63942137,96
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6558,Protection,20423453,13909219,68
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6562,Réponse aux Réfugiés,87790305,20201920,23
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6559,Santé,29251171,10620852,36
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,6560,Sécurité Alimentaire,216698970,90775074,42
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,,Not specified,,30952697,
TCD,1091,Tchad Plan de Réponse Humanitaire 2022,HTCD22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,49950564,
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5937,Abris/AME,21326620,1464855,7
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5938,CCCM,7353271,,
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5946,Coordination,5667425,2178327,38
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5939,"Eau, Hygiène et Assainissement",23438452,1956462,8
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5940,Education,27435787,7341659,27
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5947,Logistique,16665708,6245370,37
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5941,Nutrition,75875853,18787650,25
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5942,Protection,30249657,4290347,14
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5945,Réponse aux Réfugiés,221289310,35916262,16
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5943,Santé,28488529,12200751,43
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,5944,Sécurité Alimentaire,159731795,95035254,59
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,,Not specified,,40639828,
TCD,1028,Tchad Plan de Réponse Humanitaire 2021,HTCD21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,7790530,
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5064,Abris/AME,18411384,4376354,24
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5478,Abris/AME COVID-19,5234268,0,0
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5065,CCCM,4818327,180000,4
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5480,CCCM COVID-19,1465721,0,0
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5068,Coordination,6511005,1187565,18
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5063,"Eau, Hygiène et Assainissement",14572497,1462496,10
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5477,"Eau, Hygiène et Assainissement COVID-19",4593505,1182504,26
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5062,Education,16475888,10671543,65
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5485,Education COVID-19,2002433,2355186,118
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5067,Logistique,16232874,8236324,51
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5061,Nutrition,66182035,25980712,39
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5481,Nutrition COVID-19,14781458,51973,0
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5060,Protection,15025232,2404044,16
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5476,Protection COVID-19,2289108,257390,11
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5066,Réponse multisectorielle pour les réfugiés,213316169,64804087,30
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5479,Réponse multisectorielle pour les réfugiés COVID-19,10351121,,
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5059,Santé,44015261,1550640,4
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5482,Santé COVID-19,12182168,8047257,66
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5058,Sécurité Alimentaire,124896931,60093908,48
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,5484,Sécurité Alimentaire COVID-19,71283775,28646723,40
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,,Not specified,,66686735,
TCD,907,Tchad Plan de Réponse Humanitaire 2020,HTCD20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,12325454,
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4329,Abris/AME/CCCM,3331740,0,0
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4338,Coordination,5750355,1245809,22
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4330,"Eau, hygiène et assainissement",20023109,1462482,7
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4331,Education,17446746,5445914,31
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4337,Logistique,14610188,9612495,66
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4332,Nutrition,69347924,46204236,67
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4333,Protection,16777612,560797,3
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4336,Réponse pour les réfugiés,209622498,26252311,13
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4334,Santé,28680586,3295030,11
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,4335,Sécurité alimentaire,88823632,51265266,58
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,,Not specified,,68134346,
TCD,668,Tchad Plan de Réponse Humanitaire 2019,HTCD19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,64090902,
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4004,Abris/AME/CCCM,9298986,1343251,14
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4013,Coordination,5993951,2548464,43
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4005,"Eau, hygiène et assainissement",19242299,933288,5
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4006,Education,19344607,3596388,19
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4012,Logistique,13762526,8338973,61
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4007,Nutrition,61971707,43612167,70
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4011,Plan de réponse pour les réfugiés,143350086,14168557,10
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4008,Protection,20683389,2144635,10
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4009,Santé,29590200,3811576,13
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,4010,Sécurité alimentaire,220531490,129645627,59
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,,Not specified,,34214939,
TCD,637,Tchad Plan de Réponse Humanitaire 2018,HTCD18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,5070855,
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3339,Abris/CCM/AME,10537984,1049000,10
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3340,Coordination,6273121,2784621,44
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3341,"Eau, Hygiène et Assainissement",14920648,5544855,37
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3342,Education,18041739,7437532,41
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3343,Logistique,15329264,13851182,90
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3344,Nutrition,58031341,38400720,66
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3345,Protection,18386838,6674516,36
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3348,Réponse multisectorielle pour les réfugiés,159995308,9047521,6
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3346,Santé,30828061,9166214,30
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,3347,Sécurité Alimentaire,256263959,115476714,45
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,,Not specified,,31367890,
TCD,532,Tchad Plan de Réponse Humanitaire 2017,HTCD17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,1200000,
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3058,COORDINATION AND SUPPORT SERVICES,5954751,3981565,67
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3059,EDUCATION,7270641,4475189,62
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3057,FOOD SECURITY,206875032,94474940,46
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3060,HEALTH,44492960,22832377,51
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3068,LOGISTICS,19220049,10155865,53
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3061,MULTI-SECTOR FOR REFUGEES,161039576,9779184,6
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3062,NUTRITION,59168125,34139869,58
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3063,PROTECTION,14199385,1119304,8
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3064,SHELTER/CCCM,9284675,3700462,40
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,3065,WATER AND SANITATION,13823180,4078697,30
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,,Not specified,,93081569,
TCD,491,Tchad Plan de Réponse Humanitaire 2016,HTCD16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2881,COORDINATION AND SUPPORT SERVICES,6370066,3125894,49
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2889,EARLY RECOVERY,15447159,3455584,22
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2882,EDUCATION,2862600,,
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2880,FOOD SECURITY,226046723,149597256,66
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2883,HEALTH,41723742,9446394,23
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2891,LOGISTICS,20591460,11271901,55
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2884,MULTI-SECTOR FOR REFUGEES,171400536,56829837,33
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2885,NUTRITION,45880770,20121904,44
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2886,PROTECTION,11962987,2129367,18
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2887,SHELTER/CCCM,7527818,401616,5
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,2888,WATER AND SANITATION,21783946,4765227,22
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,,Not specified,,12767319,
TCD,467,Tchad Plan de Réponse Stratégique 2015,HTCD15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2499,COORDINATION AND SUPPORT SERVICES,7240312,3718331,51
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2507,EARLY RECOVERY,21265788,1000000,5
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2500,EDUCATION,4342000,350008,8
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2498,FOOD SECURITY,213357493,79346978,37
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2501,HEALTH,32811018,4021526,12
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2509,LOGISTICS,31278356,14003780,45
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2502,MULTI-SECTOR FOR REFUGEES,218809171,70315490,32
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2503,NUTRITION,39181355,17004280,43
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2504,PROTECTION,9373817,2870028,31
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2505,SHELTER/CCCM,19661499,1424954,7
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,2506,WATER AND SANITATION,21137265,10810540,51
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,,Not specified,,21678377,
TCD,430,Tchad Plan de Réponse Stratégique 2014,HTCD14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1288,COORDINATION AND SUPPORT SERVICES,4957900,4155554,84
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1296,EARLY RECOVERY,12670691,1148979,9
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1289,EDUCATION,6216140,642988,10
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1287,FOOD SECURITY,189447264,167031481,88
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1290,HEALTH,29890274,5298807,18
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1298,LOGISTICS,21201116,13925772,66
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1291,MULTI-SECTOR ACTIVITIES FOR REFUGEES,158893426,64686217,41
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1292,NUTRITION,38997946,23204189,60
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1293,PROTECTION,27556054,4604792,17
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,1295,WATER AND SANITATION,20106478,10092424,50
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,,Not specified,,3069787,
TCD,402,Chad 2013,CTCD13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1001,AGRICULTURE AND LIVELIHOODS,24932067,12231363,49
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1002,COORDINATION AND SUPPORT SERVICES,22333097,20713282,93
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1014,EARLY RECOVERY,4494554,1400044,31
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1003,EDUCATION,4433962,643429,15
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1004,FOOD ASSISTANCE,236406322,212270595,90
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1005,HEALTH,31364492,7671810,24
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1007,MULTI-SECTOR ACTIVITIES FOR REFUGEES,159526163,45489330,29
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1008,NUTRITION,46568392,43122594,93
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1009,PROTECTION,21530986,1011582,5
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,1013,WATER AND SANITATION,20356962,8847369,43
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,,Not specified,,2670628,
TCD,371,Chad 2012,CTCD12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,890,AGRICULTURE AND LIVELIHOODS,20454109,8523691,42
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,891,COORDINATION AND SUPPORT SERVICES,21878999,23534940,108
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,903,EARLY RECOVERY,7843000,1351744,17
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,892,EDUCATION,11162460,1021950,9
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,893,FOOD ASSISTANCE,190587830,160123522,84
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,894,HEALTH,29580235,15030332,51
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,896,MULTI-SECTOR ACTIVITIES FOR REFUGEES,183869031,18429632,10
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,897,NUTRITION,15451605,9164599,59
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,898,PROTECTION,34211828,3963846,12
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,902,WATER AND SANITATION,20237043,11534407,57
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,,Not specified,,61433439,
TCD,357,Chad 2011,CTCD11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,634,AGRICULTURE AND LIVELIHOODS,28607982,9966975,35
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,635,COORDINATION AND SUPPORT SERVICES,23916459,22550382,94
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,647,EARLY RECOVERY,6003195,,
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,636,EDUCATION ,12223655,2782047,23
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,637,FOOD ASSISTANCE,236904825,196653948,83
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,638,HEALTH ,19676901,11847420,60
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,640,MULTI-SECTOR ACTIVITIES FOR IDPs AND REFUGEES,163214185,59109616,36
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,641,NUTRITION ,18863090,7068038,37
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,642,PROTECTION ,11130869,2653893,24
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,646,WATER AND SANITATION ,23547333,12647431,54
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,,Not specified,,1000000,
TCD,315,Chad 2010,CTCD10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,525,AGRICULTURE AND LIVELIHOODS,10617369,2678349,25
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,526,COORDINATION AND SUPPORT SERVICES,26053671,22303763,86
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,527,EDUCATION,15139882,2296575,15
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,528,FOOD AID,189446764,258660880,137
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,529,HEALTH,17279838,4982971,29
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,530,MINE ACTION,4983269,1123876,23
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,531,MULTI-SECTOR ACTIVITIES FOR IDPs AND REFUGEES,105675980,59296291,56
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,532,NUTRITION,3948348,977121,25
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,533,PROTECTION,6855000,2739273,40
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,534,SAFETY AND SECURITY OF STAFF AND OPERATIONS,178200,,
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,536,SITE MANAGEMENT,950000,,
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,537,WATER AND SANITATION,19430050,8153983,42
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,,Not specified,,2693701,
TCD,294,Chad 2009,CTCD09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,412,AGRICULTURE AND FOOD AID,131445738,119327696,91
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,413,COORDINATION AND SUPPORT SERVICES,15740362,11708891,74
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,422,EARLY RECOVERY,600600,,
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,414,EDUCATION,15730288,4917699,31
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,415,HEALTH,15539028,12947609,83
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,416,MINE ACTION,1157053,502877,43
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,417,MULTI-SECTOR,103847901,87411962,84
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,418,NUTRITION,6196324,1788200,29
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,419,PROTECTION,5625390,3090823,55
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,420,WATER AND SANITATION,22450497,13243258,59
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,,Not specified,,3434770,
TCD,267,Chad 2008,CTCD08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
TCD,227,Chad 2007,CTCD07,2007-01-01,2007-12-31,2007,,Not specified,,277378956,
TCD,227,Chad 2007,CTCD07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
TCD,204,Chad 2006,CTCD06,2006-01-01,2006-12-31,2006,,Not specified,,155575153,
TCD,204,Chad 2006,CTCD06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
TCD,170,Chad 2005,CTCD05,2005-01-01,2005-12-31,2005,,Not specified,,138657911,
TCD,170,Chad 2005,CTCD05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
TCD,154,Chad 2004,CTCD04,2004-03-01,2004-12-31,2004,,Not specified,,145431233,
TCD,154,Chad 2004,CTCD04,2004-03-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5674,Education COVID-19,1113600,,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5673,Food Security COVID-19,5718514,,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5672,Health COVID-19,2328367,2460745,106
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5671,Logistics COVID-19,2500000,,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5677,Nutrition COVID-19,200000,,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5676,Protection COVID-19,1748653,,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,5675,WASH COVID-19,6148400,57964,1
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,,Not specified,,2671394,
TGO,994,Togo Plan de Réponse Intersectorielle COVID-19 2020,OTGO20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,0,
TJK,298,Tajikistan Humanitarian Food Security Appeal 2008-2009,OTJK0809,2008-10-01,2009-12-31,2009,2148,FOOD SECURITY,39912974,28189925,71
TJK,298,Tajikistan Humanitarian Food Security Appeal 2008-2009,OTJK0809,2008-10-01,2009-12-31,2009,,Not specified,,,
TJK,298,Tajikistan Humanitarian Food Security Appeal 2008-2009,OTJK0809,2008-10-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
TJK,312,Tajikistan Floods and Mudflows REACT Appeal 2009,OTJK09,2009-06-01,2009-12-31,2009,,Not specified,,648814,
TJK,312,Tajikistan Floods and Mudflows REACT Appeal 2009,OTJK09,2009-06-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1680,COORDINATION AND PREPAREDNESS,339947,248235,73
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1678,EDUCATION,670000,177271,26
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1674,EMERGENCY ENERGY SECTOR,1800000,1800000,100
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1679,FOOD SECURITY,13041559,6241848,48
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1676,HEALTH,2944470,1719989,58
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1677,NON-FOOD ITEMS AND SHELTER,4094586,2290081,56
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1681,NON-STANDARD SECTOR NOT YET SPECIFIED,,1325983,
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,1675,SANITATION AND HYGIENE,4023570,1667696,41
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,,Not specified,,-80000,
TJK,276,Tajikistan Flash Appeal (Revised) 2008,FTJK08,2008-02-01,2008-08-31,2008,,Multiple clusters/sectors (shared),,0,
TJK,217,Tajikistan Earthquake 2006,OTJK06,2006-07-01,2006-12-31,2006,,Not specified,,63613,
TJK,217,Tajikistan Earthquake 2006,OTJK06,2006-07-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
TJK,133,Tajikistan 2004,CTJK04,2004-01-01,2004-12-31,2004,,Not specified,,21467026,
TJK,133,Tajikistan 2004,CTJK04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
TJK,103,Tajikistan 2003,CTJK03,2003-01-01,2003-12-31,2003,,Not specified,,48648655,
TJK,103,Tajikistan 2003,CTJK03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
TJK,76,Tajikistan 2002,CTJK02,2002-01-01,2002-12-31,2002,,Not specified,,72545685,
TJK,76,Tajikistan 2002,CTJK02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
TJK,45,Tajikistan 2001,CTJK01,2001-01-01,2001-12-31,2001,,Not specified,,58593052,
TJK,45,Tajikistan 2001,CTJK01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
TJK,63,Tajikistan 2000,CTJK00,2000-01-01,2000-12-31,2000,,Not specified,,27025498,
TJK,63,Tajikistan 2000,CTJK00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
TLS,280,Timor-Leste - Transitional Strategy and Appeal 2008,OTLS08,2008-04-01,2008-12-31,2008,,Not specified,,18118737,
TLS,280,Timor-Leste - Transitional Strategy and Appeal 2008,OTLS08,2008-04-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
TLS,239,Timor-Leste 2007,CTLS07,2007-01-01,2007-06-30,2007,,Not specified,,24082872,
TLS,239,Timor-Leste 2007,CTLS07,2007-01-01,2007-06-30,2007,,Multiple clusters/sectors (shared),,0,
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1488,COMMUNICATION,642660,472673,74
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1489,COORDINATION,503463,454492,90
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1490,EARLY RECOVERY AND RECONSTRUCTION,239108,239108,100
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1491,EDUCATION,300000,,
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1492,EMERGENCY SHELTER AND PROTECTION,7871727,7485714,95
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1493,FOOD,9682956,9250150,96
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1494,HEALTH AND NUTRITION,2402125,131725,5
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1495,LOGISTICS,935468,1403621,150
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,1496,WATER & SANITATION,1658700,1620811,98
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,,Not specified,,4021085,
TLS,212,Timor-Leste 2006,FTLS06,2006-06-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
TLS,65,East Timor Consolidated Inter Agency Appeal 2000,CTLS9900,1999-10-01,2000-12-31,2000,,Not specified,,125586657,
TLS,65,East Timor Consolidated Inter Agency Appeal 2000,CTLS9900,1999-10-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7132,Coordination,2000000,10090753,505
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7129,Early Recovery & Debris Removal,148500000,22266136,15
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7122,Education,41045000,23665835,58
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7123,Emergency Shelter/NFIs,246300000,210814060,86
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7124,Food Security & Livelihoods,106700000,64166045,60
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7125,Health & Nutrition,117700000,37182101,32
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7130,Logistics & Emergency Telecommunications,3000000,2070479,69
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7128,Multi-Purpose Cash & Social Protection,143300000,80253206,56
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7126,Protection,106400000,35608174,33
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7131,Temporary Settlement Support,7000000,2533233,36
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,7127,"Water, Sanitation and Hygiene (WASH)",84600000,45180735,53
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,,Not specified,,96358265,
TUR,1150,Türkiye Earthquake Flash Appeal 2023,FTUR23,2023-02-16,2023-05-31,2023,,Multiple clusters/sectors (shared),,23115208,
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5782,Coordination COVID-19,2180000,,
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5781,Education COVID-19,2517000,1500000,60
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5774,Food Security & Livelihoods COVID-19,57700337,0,0
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5775,Health COVID-19,46052678,1809527,4
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5776,Logistics COVID-19,12724488,,
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5780,Multi-sector Cash/Social Protection COVID-19,5350163,,
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5779,Nutrition COVID-19,8334198,0,0
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5777,Protection COVID-19,11807631,1022727,9
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,5778,WASH COVID-19,12207610,5112810,42
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,,Not specified,,9488773,
TZA,1001,Tanzania Intersectoral COVID-19 Response Plan 2020,OTZA20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,1584040,
TZA,135,Tanzania (United Republic of) 2004,CTZA04,2004-01-01,2004-12-31,2004,,Not specified,,32257984,
TZA,135,Tanzania (United Republic of) 2004,CTZA04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
TZA,73,Tanzania (United Republic of) Drought 2001,OTZA01,2001-01-01,2001-12-31,2001,,Not specified,,3260379,
TZA,73,Tanzania (United Republic of) Drought 2001,OTZA01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
TZA,43,Tanzania (United Republic of) 2001,CTZA01,2001-01-01,2001-12-31,2001,,Not specified,,90739758,
TZA,43,Tanzania (United Republic of) 2001,CTZA01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
TZA,69,Tanzania (United Republic of) 2000,CTZA00,2000-01-01,2000-12-31,2000,,Not specified,,4110275,
TZA,69,Tanzania (United Republic of) 2000,CTZA00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
UGA,1526,Uganda Regional Refugee Response Plan 2026,RUGA26,2026-01-01,2026-12-31,2026,1526,Uganda Regional Refugee Response Plan 2026,828700000,,
UGA,1526,Uganda Regional Refugee Response Plan 2026,RUGA26,2026-01-01,2026-12-31,2026,,Not specified,,,
UGA,1526,Uganda Regional Refugee Response Plan 2026,RUGA26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,,
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5807,Communications COVID-19,795952,,
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5806,Coordination COVID-19,1341211,,
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5803,Education COVID-19,2262495,2969070,131
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5798,Food Security COVID-19,62309104,2311248,4
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5797,Health COVID-19,71159758,5797866,8
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5808,Logistics COVID-19,2691422,,
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5800,Multi-sector Cash/Social Protection COVID-19,29920000,,
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5799,Nutrition COVID-19,9124734,0,0
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5801,Protection COVID-19,4761000,2000000,42
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5804,Refugees COVID-19,2300879,6179089,269
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,5802,WASH COVID-19,13490572,560632,4
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,,Not specified,,6792115,
UGA,1004,Uganda Intersectoral COVID-19 Response Plan 2020,OUGA20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,6978489,
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,676,COORDINATION,2370305,2554295,108
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,677,EDUCATION,955822,282324,30
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,674,EMERGENCY PREPAREDNESS AND RESPONSE ,5328642,,
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,670,FOOD SECURITY AND AGRICULTURAL LIVELIHOODS,65926961,38641101,59
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,671,HEALTH AND HIV/AIDS,10541093,2836556,27
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,675,NUTRITION,7548523,4389151,58
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,672,PROTECTION,16198875,10580764,65
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,669,REFUGEES,65910683,34647723,53
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,673,WATER AND SANITATION,9617284,3590125,37
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,,Not specified,,1587109,
UGA,319,Uganda 2010,CUGA10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,478,Coordination and Support Services,7740455,4554478,59
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,479,Education,3287161,314397,10
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,480,Food Security and Agricultural Livelihoods (FSAL),145324442,146463252,101
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,481,"Health, Nutrition and HIV/AIDS",23551003,6140101,26
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,482,Multi-Sector (Refugee Programme),20443260,14569750,71
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,483,Protection,27280871,8806825,32
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,484,"Water, Sanitation and Hygiene (WASH)",19373113,5851533,30
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,,Not specified,,1485531,
UGA,287,Uganda 2009,CUGA09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,389,CAMP COOR. AND CAMP MGMT,5764350,5809572,101
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,391,COORDINATION,4861887,3943516,81
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,392,EDUCATION,18694659,11808038,63
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,394,FOOD SECURITY AND AGRI LIVELIHOODS,214596191,164460395,77
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,395,"GOV., INFRAS. AND LIVELIHOODS ",17911720,3060835,17
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,1584,HEALTH,4022906,,
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,396,"HEALTH, NUTRITION AND HIV/AIDS",31433833,23471952,75
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,397,MULTI-SECTOR (refugees),19430554,16077956,83
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,393,NON-FOOD ITEMS,2500000,,
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,398,PROTECTION,38850137,29459877,76
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,399,"WATER, SANITATION & HYGIENE",21917647,11554972,53
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,,Not specified,,6389010,
UGA,264,Uganda 2008,CUGA08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1625,CAMP COOR. AND CAMP MGMT,672000,287945,43
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1627,COORDINATION,10000,10000,100
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1628,EARLY RECOVERY,1270000,315000,25
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1629,EDUCATION,1144900,1094822,96
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1630,FOOD SECURITY,23319915,8580047,37
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1631,"HEALTH, NUTRITION AND HIV/AIDS",3295600,894817,27
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1632,LOGISTICS,4976749,3867790,78
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1633,NON-FOOD ITEMS,2074837,1462023,70
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,1634,PROTECTION,205800,,
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,,Not specified,,3892896,
UGA,255,Uganda Floods Flash Appeal 2007,FUGA0708,2007-09-01,2008-03-31,2007,,Multiple clusters/sectors (shared),,0,
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,314,COORDINATION AND SUPPORT SERVICES,8097877,4489528,55
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,315,EARLY RECOVERY,9767911,3512093,36
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,316,EDUCATION,16302052,3849941,24
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,317,FOOD SECURITY,165790378,165446220,100
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,318,"HEALTH, NUTRITION AND HIV/AIDS",47508348,21994728,46
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,319,MINE ACTION,6463637,2279077,35
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,320,MULTI-SECTOR,32950386,32971439,100
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,321,PROTECTION / HUMAN RIGHTS / RULE OF LAW,42605323,29661332,70
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,322,SECURITY,300000,,
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,323,WATER & SANITATION,20734955,13841482,67
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,,Not specified,,1466709,
UGA,230,Uganda 2007,CUGA07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
UGA,198,Uganda 2006,CUGA06,2006-01-01,2006-12-31,2006,,Not specified,,225981865,
UGA,198,Uganda 2006,CUGA06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
UGA,167,Uganda 2005,CUGA05,2005-01-01,2005-12-31,2005,,Not specified,,146212606,
UGA,167,Uganda 2005,CUGA05,2005-01-01,2005-12-31,2005,,Multiple clusters/sectors (shared),,0,
UGA,137,Uganda 2004,CUGA04,2004-01-01,2004-12-31,2004,,Not specified,,112291217,
UGA,137,Uganda 2004,CUGA04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
UGA,104,Uganda 2003,CUGA03,2003-01-01,2003-12-31,2003,,Not specified,,123567180,
UGA,104,Uganda 2003,CUGA03,2003-01-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
UGA,77,Uganda 2002,CUGA02,2002-01-01,2002-12-31,2002,,Not specified,,42503632,
UGA,77,Uganda 2002,CUGA02,2002-01-01,2002-12-31,2002,,Multiple clusters/sectors (shared),,0,
UGA,44,Uganda 2001,CUGA01,2001-01-01,2001-12-31,2001,,Not specified,,35451595,
UGA,44,Uganda 2001,CUGA01,2001-01-01,2001-12-31,2001,,Multiple clusters/sectors (shared),,0,
UGA,61,Uganda 2000,CUGA00,2000-01-01,2000-12-31,2000,,Not specified,,17237656,
UGA,61,Uganda 2000,CUGA00,2000-01-01,2000-12-31,2000,,Multiple clusters/sectors (shared),,0,
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8698,"Coordination, Thematic and Support Services",22534095,2627744,12
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8614,Education,58763796,12083819,21
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8756,Emergency Telecommunications,856000,,
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8693,Food Security and Livelihoods,305517901,25017885,8
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8694,Health,90071830,4330916,5
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8699,Logistics,3700000,4095000,111
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8700,Multi-purpose Cash,580778211,8491757,1
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8695,Protection,368736889,85002000,23
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8696,Shelter & Non-Food Items,546797644,38615386,7
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,8697,"Water, Sanitation & Hygiene",326205609,10334047,3
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,,Not specified,,41605568,
UKR,1515,Ukraine Humanitarian Needs and Response Plan 2026,HUKR26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,77885331,
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7980,Camp Coordination and Camp Management,20366691,21897590,108
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7987,Coordination Services,12500000,29733022,238
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7981,Education,84638278,57504196,68
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7988,Emergency Telecommunications,1350000,485437,36
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7982,Food Security and Livelihoods,613354114,183562293,30
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7983,Health,130897336,138931335,106
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7989,Logistics,5123800,2908131,57
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7990,Multi-purpose Cash,410157857,147129563,36
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7984,Protection,445238024,368662032,83
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7985,Shelter & Non-Food Items,544595924,196321781,36
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,7986,"Water, Sanitation & Hygiene",365311986,82469644,23
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,,Not specified,,73374923,
UKR,1271,Ukraine Humanitarian Needs and Response Plan 2025,HUKR25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,229272454,
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7332,Camp Coordination and Camp Management,16929275,16797281,99
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7333,Coordination Services,12500000,15139790,121
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7325,Education,98283502,93644951,95
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7334,Emergency Telecommunications,1513000,,
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7326,Food Security and Livelihoods,700623110,325707513,46
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7327,Health,145031897,177034936,122
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7335,Logistics,6900000,8963657,130
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7331,Multi-purpose Cash,642720749,301464456,47
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7328,Protection,468137631,497885113,106
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7329,Shelter & Non-Food Items,604349857,298285647,49
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,7330,"Water, Sanitation & Hygiene",410713910,122266824,30
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,,Not specified,,235734516,
UKR,1177,Ukraine Humanitarian Needs and Response Plan 2024,HUKR24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,302776622,
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7107,Camp Coordination and Camp Management,31242200,5603449,18
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7106,Coordination Services,18000000,27083406,150
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7099,Education,154501196,113585327,74
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7105,Emergency Telecommunications,1403145,1000000,71
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7100,Food Security and Livelihoods,993899920,382564443,38
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,6859,Health,307406849,241837334,79
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7104,Logistics,7900000,5547847,70
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7098,Multi-purpose Cash,958634784,844818242,88
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7101,Protection,495186067,370211307,75
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7102,Shelter & Non-Food Items,525110185,281548996,54
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,7103,"Water, Sanitation & Hygiene",452372341,233164867,52
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,,Not specified,,192273715,
UKR,1124,Ukraine Humanitarian Response Plan 2023,HUKR23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,214823286,
UKR,1081,Ukraine Humanitarian Response Plan 2022,HUKR22,2022-01-01,2022-12-31,2022,1081,Ukraine Humanitarian Response Plan 2022,0,,
UKR,1081,Ukraine Humanitarian Response Plan 2022,HUKR22,2022-01-01,2022-12-31,2022,,Not specified,,,
UKR,1081,Ukraine Humanitarian Response Plan 2022,HUKR22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,,
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6692,Camp Coordination and Camp Management,41962590,6900626,16
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6678,Coordination Services,23082817,31692927,137
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6670,Education,57154495,42370046,74
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6677,Emergency Telecommunications,3720000,2070411,56
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6671,Food Security & Livelihoods,905444000,754661362,83
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6672,Health,310000000,289998694,94
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6676,Logistics,6800000,28925558,425
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6669,Multi-purpose Cash,1720000000,1332005773,77
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6691,Nutrition,25199978,6337253,25
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6673,Protection,411900000,292773662,71
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6674,Shelter & Non-Food Items,477200000,356912036,75
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,6675,"Water, Sanitation & Hygiene",310000000,182249349,59
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,,Not specified,,217070686,
UKR,1102,Ukraine Flash Appeal 2022,FUKR22,2022-03-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,230552578,
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5888,Coordination and common services,7215521,2544213,35
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5902,Education,5636794,4541093,81
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5883,Food Security and Livelihoods,20990405,4031697,19
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5884,Health,28732916,11739676,41
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5889,Multipurpose cash,5165404,1512708,29
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5885,Protection,50124363,17971384,36
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5886,Shelter / Non-Food Items (NFI),23141348,2670813,12
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,5887,WASH,26976171,8185038,30
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,,Not specified,,42778442,
UKR,1015,Ukraine Humanitarian Response Plan 2021,HUKR21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,10470516,
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4884,Education,7127571,1546793,22
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5475,Education COVID-19,1218257,660756,54
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4885,Food Security and Livelihoods,17951993,10360876,58
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5474,Food Security and Livelihoods COVID-19,9172620,906551,10
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5473,Health COVID-19,16578002,17577155,106
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4886,Health and Nutrition,22354341,5356137,24
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4887,Humanitarian Coordination,6300490,4080041,65
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4891,Multipurpose Cash Assistance,4991134,1537307,31
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5472,Multipurpose Cash Assistance COVID-19,3986911,449741,11
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4888,Protection,50916649,8000712,16
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5471,Protection COVID-19,4944601,777900,16
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4910,Protection: Child Protection,,2252330,
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4911,Protection: Gende Based Violence,,1348327,
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4912,Protection: Mine Action,,4311601,
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4889,Shelter / Non-Food Items (NFI),26565415,5578678,21
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5469,Shelter / Non-Food Items (NFI) COVID-19,,1088332,
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,4890,"Water, Sanitation and Hygiene (WASH)",21544332,12317829,57
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,5470,"Water, Sanitation and Hygiene (WASH) COVID-19",11000918,4290621,39
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,,Not specified,,20722219,
UKR,830,Ukraine Humanitarian Response Plan 2020,HUKR20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,20677253,
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4263,Education,5755520,2391733,42
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4264,Food Security and Livelihoods,19490580,9582777,49
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4265,Health and Nutrition,17932889,5765210,32
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4266,Humanitarian Coordination,5713555,4011934,70
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4274,Multipurpose Cash Assistance,6612034,1070154,16
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4271,Protection: Child Protection,6775288,2806583,41
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4270,Protection: Gender-based Violence (GBV),3183306,409804,13
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4269,Protection: Mine Action,11567422,5092327,44
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4268,Protection: Protection,26449183,11587829,44
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4272,Shelter / Non-Food Items (NFI),27002790,6163535,23
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,4273,"Water, Sanitation and Hygiene (WASH)",32957471,4113033,12
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,,Not specified,,30803664,
UKR,662,Ukraine Humanitarian Response Plan 2019,HUKR19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,1832210,
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4042,Education,11048205,2877527,26
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4043,Food Security and Livelihoods,38370377,5564489,15
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4044,Health and Nutrition,21131004,7677775,36
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4045,Humanitarian Coordination,5136211,2076193,40
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4053,Other,6474184,2204341,34
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4050,Protection: Child Protection,6346138,3702098,58
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4049,Protection: Gender-based Violence (GBV),2462649,1774193,72
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4047,Protection: Mine Action,9165965,3347044,37
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4048,Protection: Protection,25152001,5641281,22
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4051,Shelter / Non-Food Items (NFI),31726780,7531397,24
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,4052,"Water, Sanitation and Hygiene (WASH)",29895608,3566428,12
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,,Not specified,,17132138,
UKR,641,Ukraine Humanitarian Response Plan 2018,HUKR18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,7921610,
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3330,Education,8352098,5224332,63
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3336,Emergency Shelter/Non-Food Items (NFI),33833959,4632865,14
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3331,Food Security and Livelihood,61453261,16359857,27
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3332,Health and Nutrition,22071107,8208009,37
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3333,Humanitarian Coordination,5758881,4318319,75
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3334,Logistics,1470000,1341549,91
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3338,Other,5316667,428936,8
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3335,Protection,42136013,15582092,37
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,3337,"Water, Sanitation and Hygiene (WASH)",23216625,2029115,9
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,,Not specified,,14564310,
UKR,531,Ukraine Humanitarian Response Plan 2017,HUKR17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,3302885,
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3248,Early Recovery,14301050,5290889,37
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3247,Education,8573900,4854275,57
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3249,Food security,75426663,23572951,31
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3250,Health and Nutrition,33321635,4852245,15
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3256,Humanitarian Coordination,4950000,4334505,88
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3251,Logistics,1200000,1445547,120
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3255,Other,12779261,1096491,9
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3252,Protection,52478736,24921429,47
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3253,Shelter/NFI,55933335,9931212,18
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,3254,WASH,38942931,4729250,12
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,,Not specified,,20260478,
UKR,507,Ukraine Humanitarian Response Plan 2016,HUKR1615,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2851,Coordination Support Services,7000000,4347825,62
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2844,Early Recovery,22000000,15623405,71
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2845,Education,19500000,5481231,28
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2846,Emergency Shelter/NFI,82000000,16550316,20
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2847,Food,65000000,36548711,56
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2848,Health,50000000,15767911,32
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2852,Logistics,1500000,2134531,142
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2849,Protection,21000000,7611680,36
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,2850,WASH,48000000,4402354,9
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,,Not specified,,64932257,
UKR,464,Ukraine Strategic Response Plan 2015,HUKR15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,1960,Early Recovery and Livelihoods,2790500,274725,10
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,1955,Food Security and Nutrition,5500000,4165983,76
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,1954,Health,7740000,2203311,28
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,1958,Protection,11526906,16765971,145
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,1961,Sector Not Yet Specified,4024590,,
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,1959,Shelter and NFIs,1620000,4026652,249
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,,Not specified,,5229259,
UKR,475,Ukraine Preliminary Response Plan 2014,FUKR14,2014-08-15,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7701,Early Recovery,906666,,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7713,Education,320601,,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7714,Emergency Shelter and NFI,1676760,,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7715,Food Security,1270000,682772,54
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7716,Health,1354750,,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7719,Logistics,450000,202500,45
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7717,Protection,725786,,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,7718,Water Sanitation Hygiene,1338673,300000,22
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,,Not specified,,,
VCT,1204,Saint Vincent and The Grenadines Hurricane Beryl Flash Appeal 2024,FVCT24,2024-07-03,2024-12-31,2024,,Multiple clusters/sectors (shared),,0,
VEN,1517,Venezuela Plan de Respuesta Humanitaria 2026,HVEN26,2026-01-01,2026-12-31,2026,1517,Venezuela Plan de Respuesta Humanitaria 2026,606000000,,
VEN,1517,Venezuela Plan de Respuesta Humanitaria 2026,HVEN26,2026-01-01,2026-12-31,2026,,Not specified,,22554442,
VEN,1517,Venezuela Plan de Respuesta Humanitaria 2026,HVEN26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8009,"Agua, saneamiento e higiene",98686173,5263629,5
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8010,"Alojamiento, energía y enseres",35761265,2076308,6
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8011,Educación,51669124,10341656,20
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8016,Logística y Coordinación,16129346,4747515,29
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8012,Nutrición,31039486,4018969,13
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8013,Protección,107593750,23193100,22
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8014,Salud,118101521,18698331,16
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,8015,Seguridad alimentaria,147517045,35713526,24
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,,Not specified,,6551723,
VEN,1277,Venezuela Plan de Respuesta Humanitaria 2025,HVEN25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,7626915,
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7258,"Agua, saneamiento e higiene",87621261,11311920,13
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7259,"Alojamiento, energía y enseres",48102356,3591736,7
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7265,Coordinación,7510300,3851964,51
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7260,Educación,59827123,4614052,8
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7261,Nutrición,24958032,2304053,9
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7262,Protección,89418393,27506130,31
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7263,Salud,137421160,22387559,16
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,7264,Seguridad alimentaria,162176184,85692320,53
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,,Not specified,,11459820,
VEN,1158,Venezuela Plan de Respuesta Humanitaria 2024,HVEN24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,4699459,
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6867,"Agua, saneamiento e higiene",102499318,48500855,47
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6866,"Alojamiento, energía y enseres",54002814,15227940,28
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6873,Coordinación,11744264,6368870,54
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6868,Educación,69258636,14240786,21
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6869,Nutrición,24065755,18427361,77
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6870,Protección,101124671,44917791,44
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6871,Salud,173675757,39662322,23
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,6872,Seguridad alimentaria,183210476,181835930,99
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,,Not specified,,18927508,
VEN,1135,Venezuela Plan de Respuesta Humanitaria 2023,HVEN23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,13725326,
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6612,"Agua, saneamiento e higiene",125118516,37585176,30
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6613,"Alojamiento, energía y enseres",53864070,13206717,25
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6614,Coordinación,9918906,6764709,68
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6615,Educación,111130277,35101935,32
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6616,Nutrición,39285939,8519275,22
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6617,Protección,79104400,24571717,31
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6618,Salud,190285796,26832034,14
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,6619,Seguridad alimentaria,186279844,87947342,47
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,,Not specified,,16683655,
VEN,1097,Venezuela Plan de Respuesta Humanitaria 2022,HVEN22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,25449993,
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5983,"Agua, saneamiento e higiene",119114456,22268132,19
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5984,"Alojamiento, energía y enseres",45015681,7070166,16
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5985,Coordinación,7041703,3073938,44
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5980,Educación,104833149,10835965,10
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5981,Nutrición,32712693,4724807,14
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5949,Protección,75664149,11319447,15
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5979,Salud,234318510,27747734,12
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,5982,Seguridad alimentaria,89397740,17905149,20
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,,Not specified,,112058344,
VEN,1029,Venezuela Plan de Respuesta Humanitaria 2021,HVEN21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,67582013,
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5282,Coordination,10535567,2180050,21
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5146,Education | Educación,106058947,6440436,6
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5281,Food Security | Seguridad alimentaria,148113397,1667283,1
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5464,Food Security | Seguridad alimentaria COVID-19,10011699,,
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5278,Health | Salud,204732500,23575508,12
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5466,Health | Salud COVID-19,47227016,22542496,48
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5280,Nutrition | Nutrición,19031003,3138126,16
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5279,Protection | Protección,68644659,11389638,17
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5465,Protection | Protección COVID-19,611400,4036149,660
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5284,Shelter Energy and NFI| Alojamiento energía y enseres,35972445,0,0
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5463,Shelter Energy and NFI| Alojamiento energía y enseres COVID-19,6542550,318542,5
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5283,"WASH | Agua, Saneamiento e Higiene",81536180,7994499,10
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,5462,"WASH | Agua, Saneamiento e Higiene COVID-19",23492000,2263862,10
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,,Not specified,,77549111,
VEN,928,Venezuela Plan de Respuesta Humanitaria con Panorama de Necesidades 2020,HVEN20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,19113649,
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4818,Coordination,1573875,1189338,76
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4795,Education | Educación,42826320,13586346,32
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4816,Food Security | Seg. Alimentaria,34661590,1527436,4
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4796,Health | Salud,61528879,10644807,17
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4799,Nutrition | Nutrición,10349569,4143184,40
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4798,Protection | Protección,41218219,9965569,24
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,4797,"WASH | Agua, Saneamiento e Higiene",30565935,10983058,36
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,,Not specified,,11441180,
VEN,827,Venezuela Plan de Respuesta Humanitaria 2019,HVEN19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,13444428,
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8608,Education,1900000,,
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8741,"Food Security, Agriculture and Livelihoods",12300672,284623,2
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8742,Health,3030000,,
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8743,Nutrition,950000,,
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8744,Protection,2334000,15000,1
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8747,Recovery,9600000,65556,1
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8745,Shelter/NFI,17017694,2000000,12
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,8746,"Water, Sanitation and Hygiene",14000000,511719,4
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,,Not specified,,,
VNM,1522,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2026,OVNM26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8098,Early Recovery,880000,1200000,136
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8091,Education,2000000,,
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8092,"Food Security, Agriculture and Livelihoods",8530000,1750718,21
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8093,Health,4300000,233865,5
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8094,Nutrition,800000,,
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8096,Protection,1725000,15000,1
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8095,Shelter and Non-Food Items,4333750,1000000,23
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,8097,WASH,14650000,,
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,,Not specified,,135663,
VNM,1283,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2025,OVNM25b,2025-01-01,2025-06-30,2025,,Multiple clusters/sectors (shared),,0,
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8564,Education,1900000,71985,4
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8565,"Food Security, Agriculture and Livelihoods",7439182,1204607,16
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8566,Health,1100000,355125,32
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8567,Nutrition,1250000,,
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8568,Protection,656000,120921,18
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8571,Recovery,2941473,266444,9
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8569,Shelter/NFI,10400000,2941166,28
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,8570,"Water, Sanitation and Hygiene",9350000,1527189,16
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,,Not specified,,72622,
VNM,1465,Viet Nam 25-26 Joint Response Plan Multiple Typhoons and Floods 2025,OVNM25a,2025-10-28,2025-12-31,2025,,Multiple clusters/sectors (shared),,0,
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7742,Early Recovery,3268500,,
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7735,Education,4000000,640110,16
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7736,"Food Security, Agriculture and Livelihoods",4340000,204256,5
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7737,Health,1500000,165457,11
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7738,Nutrition,2300000,,
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7740,Protection,1080000,784836,73
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7739,Shelter and Non-Food Items,7463288,1022742,14
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,7741,WASH,7765000,2142753,28
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,,Not specified,,3036598,
VNM,1209,Viet Nam 24-25 Joint Response Plan for Typhoon Yagi and Floods 2024,OVNM24,2024-09-27,2024-12-31,2024,,Multiple clusters/sectors (shared),,257542,
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1979,Coordination,0,,
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1978,Early Recovery,700000,,
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1976,Education,5031560,1966717,39
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1981,Emergency Telecommunications,250000,150000,60
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1972,Food Security and Agriculture,10665373,4988915,47
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1977,Gender and Protection,1184980,702210,59
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1973,Health and Nutrition,7243695,2579387,36
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1980,Logistics,1878000,731500,39
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1975,Shelter,2805842,2340841,83
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,1971,"Water, Sanitation and Hygiene",7958271,4057880,51
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,,Not specified,,4358507,
VUT,483,Vanuatu Emergency Response Plan for Tropical Cyclone PAM 2015,FVUT15,2015-03-24,2015-10-31,2015,,Multiple clusters/sectors (shared),,0,
YEM,1520,Yemen Humanitarian Needs and Response Plan 2026,HYEM26,2026-01-01,2026-12-31,2026,1520,Yemen Humanitarian Needs and Response Plan 2026,2470000000,,
YEM,1520,Yemen Humanitarian Needs and Response Plan 2026,HYEM26,2026-01-01,2026-12-31,2026,,Not specified,,171825147,
YEM,1520,Yemen Humanitarian Needs and Response Plan 2026,HYEM26,2026-01-01,2026-12-31,2026,,Multiple clusters/sectors (shared),,0,
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7869,Camp Coordination & Camp Management,55100000,3082633,6
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7881,Coordination,15000000,11510549,77
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7870,Education,74902939,30819136,41
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7882,Emergency Telecommunications,2198081,,
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7871,Food Security and Agriculture,1104275500,242873793,22
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7872,Health,261972778,125216214,48
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7880,Logistics,33100000,16724014,51
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7873,Multipurpose Cash,111674160,21665649,19
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7874,Nutrition,237891997,30056843,13
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7875,Protection,170864398,50027249,29
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7877,Rapid Response Mechanism (RRM),16631755,126233,1
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7876,Refugees and Migrants Multisector,48255505,34953279,72
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7878,Shelter and NFI,170000000,21963917,13
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,7879,"WASH, Sanitation and Hygiene",176905809,36481809,21
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,,Not specified,,42493029,
YEM,1262,Yemen Humanitarian Needs and Response Plan 2025,HYEM25,2025-01-01,2025-12-31,2025,,Multiple clusters/sectors (shared),,37933769,
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7509,Camp Coordination & Camp Management,47186378,5954554,13
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7513,Coordination,20100000,25598019,127
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7507,Education,104533506,28369681,27
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7514,Emergency Telecommunications,2700000,,
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7502,Food Security and Agriculture,1363741000,600781742,44
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7505,Health,249610000,128884821,52
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7510,Logistics,41300000,24297433,59
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7515,Multi-Purpose Cash Assistance,63500000,89947335,142
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7504,Nutrition,193654978,183425581,95
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7503,Protection,168100000,123640761,74
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7511,Rapid Response Mechanism (RRM),17945385,6640085,37
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7512,Refugees and Migrants Multisector,78309627,44213640,56
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7508,Shelter and NFI,160300000,44724285,28
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,7506,"WASH, Sanitation and Hygiene",194781520,101571696,52
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,,Not specified,,51813080,
YEM,1193,Yemen Humanitarian Response Plan 2024,HYEM24,2024-01-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,67670807,
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6841,Camp Coordination & Camp Management,78500000,8286559,11
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6847,Coordination,22366158,40011095,179
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6839,Education,278900000,48687207,17
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6848,Emergency Telecommunications,3600000,794208,22
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6827,Food Security and Agriculture,2200000000,773995603,35
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6830,Health,392000000,191375393,49
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6842,Logistics,41300000,41940535,102
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6849,Multi-Purpose Cash Assistance,98000000,53196751,54
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6829,Nutrition,398000000,157416540,40
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6828,Protection,225649287,141666047,63
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6843,Rapid Response Mechanism (RRM),14700000,2946425,20
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6844,Refugees and Migrants Multisector,70200000,98758379,141
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6840,Shelter and NFI,250000000,53656893,21
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,6831,"WASH, Sanitation and Hygiene",270939871,94299394,35
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,,Not specified,,42040877,
YEM,1116,Yemen Humanitarian Response Plan 2023,HYEM23,2023-01-01,2023-12-31,2023,,Multiple clusters/sectors (shared),,26175244,
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6415,Camp Coordination & Camp Management,86000000,2505706,3
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6651,Coordination,47300000,18949874,40
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6413,Education,275655254,34731468,13
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6419,Emergency Telecommunications,3393478,735400,22
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6411,Food Security and Agriculture,2100000000,1197356635,57
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6422,Health,398000000,185546341,47
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6417,Logistics,45643471,49930999,109
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6690,Multi-Purpose Cash Assistance,69000000,54305123,79
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6421,Nutrition,442000000,141692832,32
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6420,Protection,202000000,128322208,64
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6418,Rapid Response Mechanism (RRM),20025422,9884347,49
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6416,Refugees and Migrants Multisector,55796636,53851415,97
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6414,Shelter and NFI,224894164,98946207,44
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,6412,"WASH, Sanitation and Hygiene",302229992,98126890,32
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,,Not specified,,173090303,
YEM,1077,Yemen Humanitarian Response Plan 2022,HYEM22,2022-01-01,2022-12-31,2022,,Multiple clusters/sectors (shared),,65588531,
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5898,Camp Coordination & Camp Management,61340000,5675805,9
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,6168,Coordination,37481693,20412232,54
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5892,Education,257750026,78661156,31
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5900,Emergency Telecommunications,3312450,3372760,102
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5896,Food Security and Agriculture,1707979939,1222962994,72
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5893,Health,438800000,118694090,27
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5897,Logistics,51200000,40328510,79
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5894,Nutrition,442926563,241427892,55
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5901,Protection,218000000,120014320,55
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5891,Rapid Response Mechanism (RRM),37623360,8242292,22
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5936,Refugees and Migrants Multisector,58738565,11905351,20
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5895,Shelter and NFI,207600000,52264684,25
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,5899,"WASH, Sanitation and Hygiene",330703801,49645337,15
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,,Not specified,,240499086,
YEM,1024,Yemen Humanitarian Response Plan 2021,HYEM21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,209911350,
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5460,All non-COVID,2997000000,1480567300,49
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5446,CCCM COVID-19,7200000,3000000,42
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5443,Education COVID-19,4657450,3223403,69
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5442,Health COVID-19,304560000,143316005,47
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5147,Nutrition COVID-19,9627167,16498999,171
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5440,Protection COVID-19,5250000,6000000,114
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5447,RMMS COVID-19,10156000,144372,1
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5444,RRM COVID-19,,1162791,
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5439,Shelter/NFI COVID-19,16004190,14771648,92
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,5438,WASH COVID-19,28226896,13037931,46
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,,Not specified,,265584822,
YEM,925,Yemen Humanitarian Response Plan 2020,HYEM20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,44318241,
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4410,Coordination and Safety,26202000,52071583,199
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4411,Education,105425450,42760790,41
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4413,Emergency Telecommunications,5518217,2768076,50
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4414,Food Security and Agriculture,2208987410,1634045734,74
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4415,Health,627188615,300408177,48
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4416,Logistics,68489933,50228023,73
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4417,Nutrition,320316606,284727390,89
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4418,Protection,153037577,100171147,65
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4412,Rapid Response Mechanism,48625261,49569753,102
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4419,Refugee and Migrant Multi-Sector,121612945,45083165,37
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4420,Shelter / CCCM / NFIs,221809935,75914346,34
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,4421,WASH,285466405,154157902,54
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,,Not specified,,662850704,
YEM,675,Yemen Humanitarian Response Plan 2019,HYEM19,2019-01-01,2019-12-31,2019,,Multiple clusters/sectors (shared),,187630870,
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4227,Coordination and Safety,22936390,35118889,153
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4237,Education,75344809,60103511,80
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4226,Emergency Employment and Community Rehabilitation,59543250,25758246,43
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4230,Emergency Telecommunications,2211000,667723,30
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4231,Food Security and Agriculture,1351168152,1039299912,77
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4232,Health,593600586,293363479,49
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4228,Logistics,61704866,36852349,60
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4229,Nutrition,210262136,163800770,78
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4233,Protection,130521181,88517512,68
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4234,Refugee and Migrant Multi-Sector,106714868,42275796,40
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4235,Shelter / CCCM / NFIs,195267386,75176746,38
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,4236,WASH,298793176,190430727,64
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,,Not specified,,384738970,
YEM,657,Yemen Humanitarian Response Plan 2018,HYEM18,2018-01-01,2018-12-31,2018,,Multiple clusters/sectors (shared),,65157881,
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3439,Coordination and Safety,17949253,14576998,81
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3428,Education,36542493,13685399,37
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3429,Emergency Employment and Community Rehabilitation,44862976,18893874,42
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3430,Emergency Telecommunications,3238003,24792095,766
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3431,Food Security and Agriculture,1073779967,790533752,74
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3432,Health,430366785,196445207,46
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3433,Logistics,19470000,32846988,169
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3434,Multi-Sector: Refugees & Migrants,80958478,29573842,37
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3435,Nutrition,182179941,121304273,67
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3436,Protection,72233666,41902816,58
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3437,Shelter/CCCM/NFIs,106018323,19697340,19
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,3438,WASH,271196255,86467515,32
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,,Not specified,,302315490,
YEM,542,Yemen Humanitarian Response Plan 2017,HYEM17,2017-01-01,2017-12-31,2017,,Multiple clusters/sectors (shared),,64005415,
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,174,Cluster not yet specified,,6795017,
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,161,Coordination and Safety,17624547,21585415,122
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,163,Education,33365012,6151462,18
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,162,Emergency Employment and Community Rehabilitation,50625795,10457214,21
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,164,Emergency Telecommunications,1820290,,
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,165,Food Security and Agriculture,745973868,464001552,62
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,167,Health,182311255,103126181,57
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,168,Logistics,44000000,20604483,47
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,169,Nutrition,102898303,60825082,59
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,160,Protection: Child Protection Sub-Cluster,26208644,6810179,26
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,166,Protection: GBV Sub-Cluster,9083450,2351754,26
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,170,Protection: Main Cluster,45448449,22478467,49
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,171,Refugee and Migrant Multi-Sector Response Plan,73875554,8832684,12
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,172,Shelter/NFI/CCCM,158287203,25354518,16
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,173,"Water, Sanitation and Hygiene",141129993,55928278,40
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,,Not specified,,210827631,
YEM,513,Yemen Humanitarian Response Plan 2016,HYEM16,2016-01-01,2016-12-31,2016,,Multiple clusters/sectors (shared),,0,
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2990,Child Protection,21943119,5972174,27
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2997,Cluster not yet specified,12448799,,
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2996,Coordination and Security,8759134,17749661,203
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2993,Early Recovery,48491688,10184631,21
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2994,Education,17480344,7266851,42
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2998,Emergency Telecommunications,2119622,678302,32
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2984,Food Security,791902005,278143350,35
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2991,GBV Sub Cluster,6886000,,
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2986,Health,131839469,90996814,69
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2995,Logistics,39837134,22723918,57
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2987,Nutrition,76911564,81004267,105
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2989,Protection,103793243,18072636,17
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2992,Response Plan for Refugees and Migrants,85750000,57133792,67
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2988,Shelter/NFI/CCCM,152424080,44241197,29
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,2985,WASH,100235247,41353388,41
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,,Not specified,,198658965,
YEM,477,Yemen Strategic Response Plan 2015,HYEM15,2015-01-01,2015-12-31,2015,,Multiple clusters/sectors (shared),,0,
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2587,COORDINATION AND SUPPORT SERVICES,5200000,5647541,109
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2588,EARLY RECOVERY,27316136,11800276,43
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2589,EDUCATION,15224249,2831765,19
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2590,FOOD SECURITY AND AGRICULTURE,252214377,140458859,56
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2591,HEALTH,44937099,22907481,51
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2592,LOGISTICS,2247092,1458158,65
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2593,MULTI-SECTOR : REFUGEES/MIGRANTS,85027583,12821394,15
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2594,NUTRITION,70604152,39826150,56
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2595,PROTECTION (GBV&Child Protection),31317933,14353712,46
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2596,SHELTER/CCCM/NFI,27609864,3246883,12
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,2597,"WATER, SANITATION AND HYGIENE",34284899,23969114,70
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,,Not specified,,78616016,
YEM,438,Yemen Strategic Response Plan 2014,HYEM14,2014-01-01,2014-12-31,2014,,Multiple clusters/sectors (shared),,0,
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1429,CCCM/NFI/SHELTER,40193358,14542436,36
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1420,COORDINATION AND SUPPORT SERVICES,5796779,6293351,109
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1421,EARLY RECOVERY,37568311,6558714,17
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1422,EDUCATION,19726709,3006277,15
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1423,FOOD SECURITY AND AGRICULTURE,283776589,223498501,79
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1424,HEALTH,60097850,20710551,34
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1425,LOGISTICS,1600000,1242851,78
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1426,"MULTI-SECTOR : REFUGEES, ASYLUM SEEKERS & MIGRANTS",51901040,24499179,47
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1427,NUTRITION,96426617,39559316,41
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1428,PROTECTION,42519870,7694956,18
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,1430,"WATER, SANITATION AND HYGIENE",66162439,19756735,30
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,,Not specified,,28482013,
YEM,414,Yemen Humanitarian Response Plan 2013,CYEM13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1091,COORDINATION AND SUPPORT SERVICES,5735632,3609783,63
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1092,EARLY RECOVERY,48564387,5080012,10
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1093,EDUCATION,18469195,4862166,26
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1094,FOOD AND AGRICULTURE,200620910,144371175,72
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1095,HEALTH,67226328,23038174,34
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1096,LOGISTICS,1120758,1284008,115
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1097,"MULTI-SECTOR : REFUGEES, ASYLUM SEEKERS & MIGRANTS",45484430,27773077,61
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1098,NUTRITION,86677512,46838291,54
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1099,PROTECTION,23975130,7150349,30
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1100,SHELTER/NFI/CCCM,28983413,20458584,71
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,1101,"WATER, SANITATION AND HYGIENE",58745173,26568846,45
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,,Not specified,,15339981,
YEM,378,Yemen Humanitarian Response Plan 2012,CYEM12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,867,COORDINATION AND SUPPORT SERVICES,5111806,4665605,91
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,868,EARLY RECOVERY,11100270,721479,6
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,869,EDUCATION,4902335,1789645,37
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,870,FOOD AND AGRICULTURE,113952444,86932403,76
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,871,HEALTH,21530504,9709290,45
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,873,MULTI-SECTOR (Refugee response),47173062,8467508,18
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,874,NUTRITION,37140310,29082026,78
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,875,PROTECTION,15531734,5735833,37
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,876,SHELTER/NFI/CCCM,22616326,12836153,57
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,877,"WATER, SANITATION AND HYGIENE",13250909,12704910,96
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,,Not specified,,21744436,
YEM,355,Yemen Humanitarian Response Plan 2011,CYEM11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,629,COORDINATION AND SUPPORT SERVICES,2623680,4014692,153
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,621,EARLY RECOVERY,4390616,1234666,28
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,631,EDUCATION,3744536,702344,19
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,623,FOOD & AGRICULTURE,60885631,35488012,58
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,624,HEALTH,11617196,6456982,56
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,626,MULTI-SECTOR (Refugee response),34044638,24451874,72
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,625,NUTRITION,29848736,20841062,70
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,622,PROTECTION ,12077829,5643971,47
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,630,SECTOR NOT YET SPECIFIED ,1018211,24351838,2392
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,627,SHELTER/NFI/CCCM,18890192,14767830,78
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,628,"WATER, SANITATION AND HYGIENE",6980105,4333905,62
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,,Not specified,,-20913888,
YEM,314,Yemen Humanitarian Response Plan 2010,CYEM10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1766,AGRICULTURE,704007,,
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1765,COORDINATION AND SUPPORT SERVICES,125000,717893,574
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1764,EDUCATION AND PROTECTION,3773676,3038443,81
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1759,FOOD AID,4310000,4165574,97
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1760,HEALTH,2271500,1350611,59
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1761,NUTRITION,2120000,1459308,69
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1763,SHELTER / NFI / CAMP MANAGEMENT/CAMP COORDINATION,5522317,5724882,104
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,1762,"WATER, SANITATION AND HYGIENE",3842000,3435801,89
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,,Not specified,,-1,
YEM,317,Yemen Flash Appeal (Revised) (September - December 2009),FYEM09,2009-08-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
YEM,306,Yemen Floods Response Plan (November - April) 2008 [unrevised as of April 2008; appeal closed at 45% funding and unmet requirements reduced to zero] ,FYEM0809,2008-11-01,2009-04-30,2008,,Not specified,,5113261,
YEM,306,Yemen Floods Response Plan (November - April) 2008 [unrevised as of April 2008; appeal closed at 45% funding and unmet requirements reduced to zero] ,FYEM0809,2008-11-01,2009-04-30,2008,,Multiple clusters/sectors (shared),,0,
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8029,Agriculture,21882215,3939242,18
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8035,Coordination and Common Services,276900,,
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8032,Education,7222689,,
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8028,Food Security and Livelihoods,47177800,11654965,25
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8034,Health,1924650,477268,25
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8031,Nutrition,5926165,249847,4
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8033,Protection,1707700,885245,52
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,8030,"Water, Sanitation and Hygiene",4800915,499771,10
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,,Not specified,,1178373,
ZMB,1278,Zambia Drought Flash Appeal 2025,FZMB25,2025-01-01,2025-06-30,2025,,Multiple clusters/sectors (shared),,0,
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7646,Agriculture,25529275,3110000,12
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7652,Coordination and Common Services,323100,301213,93
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7649,Education,8426445,237395,3
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7645,Food Security and Livelihoods,55040754,45302361,82
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7651,Health,2245350,2215298,99
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7648,Nutrition,6913862,1995596,29
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7650,Protection,1992300,1516722,76
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,7647,"Water, Sanitation and Hygiene",5601121,2282275,41
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,,Not specified,,128624,
ZMB,1198,Zambia Drought Flash Appeal 2024,FZMB24,2024-05-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,970225,
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5191,Early Recovery,13100622,,
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5189,Education,1700000,506495,30
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5185,Food Security,54261397,20195129,37
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5186,Health,6375000,798779,13
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5187,Nutrition,4400000,498577,11
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5190,Protection,5000000,2278717,46
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,5188,"Water, Sanitation and Hygiene",4700000,1459550,31
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,,Not specified,,2232143,
ZMB,937,Zambia Humanitarian Appeal 2020,OZMB1920,2019-10-01,2020-03-31,2020,,Multiple clusters/sectors (shared),,0,
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5795,Coordination COVID-19,6297633,,
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5784,Education COVID-19,12090063,600000,5
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5792,Food Security COVID-19,48800000,5831818,12
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5783,Health COVID-19,20137580,2723917,14
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5796,Multi-sector COVID-19,20640000,1200000,6
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5788,Nutrition COVID-19,2930000,,
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5791,Protection COVID-19,1940309,863717,45
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,5787,WASH COVID-19,12777343,774210,6
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,,Not specified,,1757700,
ZMB,1002,Zambia Intersectoral COVID-19 Response Plan 2020,OZMB20,2020-05-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,45000,
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,1559,COORDINATION AND INFORMATION MANAGEMENT,245000,100000,41
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,1557,EDUCATION AND PSYCHO-SOCIAL SUPPORT,1105615,,
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,1558,FOOD SECURITY,3000000,732003,24
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,1555,HEALTH AND NUTRITION,1763500,,
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,1554,HUMAN SETTLEMENT AND SHELTER,581627,97787,17
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,1556,WATER AND SANITATION,2156711,172050,8
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,,Not specified,,,
ZMB,245,Zambia Floods Flash Appeal 2007,FZMB07,2007-03-15,2007-06-30,2007,,Multiple clusters/sectors (shared),,0,
ZMB,130,Humanitarian Crisis in Southern Africa - ZAMBIA (July 2003 - June 2004),CZMB0304,2003-07-01,2004-06-30,2003,,Not specified,,3182811,
ZMB,130,Humanitarian Crisis in Southern Africa - ZAMBIA (July 2003 - June 2004),CZMB0304,2003-07-01,2004-06-30,2003,,Multiple clusters/sectors (shared),,0,
ZMB,99,Humanitarian Crisis in Southern Africa 2002 - ZAMBIA,CZMB0203,2002-07-01,2003-06-30,2002,,Not specified,,8027151,
ZMB,99,Humanitarian Crisis in Southern Africa 2002 - ZAMBIA,CZMB0203,2002-07-01,2003-06-30,2002,,Multiple clusters/sectors (shared),,0,
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8055,Coordination and Common Services,350000,336202,96
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8051,Education,4030088,1527047,38
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8036,Food Security and Livelihoods,106603343,11742750,11
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8048,Health,6833333,1545466,23
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8049,Nutrition,10208333,1224531,12
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8050,Protection,2652575,37778,1
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8054,Refugee Response,275333,477106,173
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8053,Shelter,533333,,
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,8052,"Water, Sanitation and Hygiene",11609216,287425,2
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,,Not specified,,4651066,
ZWE,1280,Zimbabwe Drought Flash Appeal 2025,FZWE25,2025-01-01,2025-06-01,2025,,Multiple clusters/sectors (shared),,0,
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7661,Coordination and Common Services,700000,752226,107
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7657,Education,8060179,591000,7
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7653,Food Security and Livelihoods,213206689,77080784,36
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7654,Health,13666667,213008,2
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7655,Nutrition,20416667,3225427,16
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7656,Protection,5305147,1271179,24
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7660,Refugee Response,550667,1284467,233
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7659,Shelter,1066667,,
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,7658,"Water, Sanitation and Hygiene",23218434,14460161,62
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,,Not specified,,1852846,
ZWE,1199,Zimbabwe Drought Flash Appeal 2024,FZWE24,2024-05-01,2024-12-31,2024,,Multiple clusters/sectors (shared),,3894622,
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6081,Camp Coordination Camp Management (CCCM),1474000,605327,41
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6082,Coordination and Common Services,2194636,351415,16
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6073,Education,20432459,3026634,15
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6074,Food Security and Livelihoods (FSL),353316655,50353271,14
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6075,Health,48124167,4176232,9
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6076,Nutrition,11311948,100000,1
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6077,Protection,17864773,822071,5
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6080,Refugee response,5300076,401598,8
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6079,Shelter,9097765,,
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,6078,"Water, Sanitation and Hygiene (WASH)",37652747,3858569,10
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,,Not specified,,5344856,
ZWE,1042,Zimbabwe Humanitarian Response Plan 2021,HZWE21,2021-01-01,2021-12-31,2021,,Multiple clusters/sectors (shared),,17163967,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5111,Camp Coordinaion and Camp Management,950000,,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5128,Coordination and Common Services,5000000,,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5121,Education,41651396,979912,2
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5422,Education COVID-19,10260000,502620,5
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5123,Food Security and Livelihoods,483261341,132787832,27
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5429,Food Security and Livelihoods COVID-19,15757507,16256633,103
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5122,Health,64731300,2489705,4
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5428,Health COVID-19,24846000,8323519,34
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5124,Nutrition,18790283,6533530,35
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5423,Nutrition COVID-19,4548530,0,0
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5125,Protection,21249005,1603034,8
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5605,Protection - Child COVID-19,2747260,0,0
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5602,Protection - GBV COVID-19,3761103,,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5172,Refugee response,4100000,,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5425,Refugee response COVID-19,424000,,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5126,Shelter,10639006,1495961,14
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5707,Shelter COVID-19,13417520,0,0
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5127,"Water, Sanitation and Hygiene",65404273,7964736,12
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,5426,"Water, Sanitation and Hygiene COVID-19",9132409,1070729,12
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,,Not specified,,28621953,
ZWE,921,Zimbabwe Humanitarian Response Plan 2020,HZWE20,2020-01-01,2020-12-31,2020,,Multiple clusters/sectors (shared),,5235645,
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4600,Agriculture,48929234,12086192,25
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4793,Camp Coordination and Camp Management,0,202901,
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4597,Child protection sub-sector,7200160,1698009,24
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4792,Coordination and common services,3365000,250000,7
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4598,Early Recovery,2462200,7156903,291
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4595,Education,7716000,4026448,52
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4590,Food Security,319923331,176926967,55
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4592,Health,16935000,1430259,8
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4791,Logistics,781854,781854,100
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4591,Nutrition,14722310,2324280,16
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4794,Protection,0,0,
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4594,Protection-GBV sub-sector,2077532,465622,22
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4596,Refugees,3903173,3196349,82
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4790,Shelter and NFIs,8855000,3504688,40
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,4593,WASH,31063938,9548518,31
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,,Not specified,,18326567,
ZWE,722,Zimbabwe Flash Appeal 2019,FZWE1920,2019-02-01,2020-04-29,2019,,Multiple clusters/sectors (shared),,4326773,
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,3274,Coordination,580035,,
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,3271,Food Security and Agriculture,278560115,100130017,36
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,3272,Nutrition and Health,25653480,4568609,18
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,3269,Protection,8714860,,
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,3273,WASH,38810505,15480094,40
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,,Not specified,,50744449,
ZWE,519,Zimbabwe Humanitarian Response Plan 2016,HZWE1617,2016-04-01,2017-03-31,2016,,Multiple clusters/sectors (shared),,0,
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,2292,COORDINATION AND SUPPORT SERVICES,2462012,1158701,47
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,2295,FOOD,126696129,67217456,53
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,2296,HEALTH,3729769,1729769,46
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,2298,PROTECTION,10233929,2221666,22
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,2301,SHELTER AND NFIs,250000,250000,100
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,2299,"WATER,SANITATION AND HYGIENE",3600000,2600000,72
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,,Not specified,,1316524,
ZWE,415,Zimbabwe 2013,OZWE13,2013-01-01,2013-12-31,2013,,Multiple clusters/sectors (shared),,0,
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1157,AGRICULTURE,32325397,29460276,91
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1158,COORDINATION AND SUPPORT SERVICES,3509930,1043290,30
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1160,EDUCATION,4669600,248207,5
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1161,FOOD,127710380,138642455,109
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1162,HEALTH,13188608,9291682,70
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1159,"LIVELIHOODS, INSTITUTIONAL CAPACITY BUILDING & INFRASTRUCTURE",10300000,6217065,60
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1163,MULTI-SECTOR,10962544,5005642,46
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1164,NUTRITION,2543000,352274,14
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1165,PROTECTION,12740000,4745602,37
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,1166,"WATER,SANITATION AND HYGIENE",20494710,10316544,50
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,,Not specified,,1579855,
ZWE,383,Zimbabwe 2012,CZWE12,2012-01-01,2012-12-31,2012,,Multiple clusters/sectors (shared),,0,
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,879,AGRICULTURE,80603794,46353219,58
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,880,COORDINATION AND SUPPORT SERVICES,4463486,2717254,61
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,882,EDUCATION,22360000,5377054,24
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,883,FOOD,167694962,112643814,67
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,884,HEALTH,28342152,9397914,33
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,881,"LIVELIHOODS, INSTITUTIONAL CAPACITY BUILDING & INFRASTRUCTURE",31083076,6904191,22
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,885,MULTI-SECTOR,26419504,3580658,14
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,886,NUTRITION,14219963,4073768,29
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,887,PROTECTION,41845000,8140668,19
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,888,"WATER,SANITATION AND HYGIENE",61550421,21281154,35
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,,Not specified,,1253859,
ZWE,356,Zimbabwe 2011,CZWE11,2011-01-01,2011-12-31,2011,,Multiple clusters/sectors (shared),,0,
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,702,AGRICULTURE,108801902,16996135,16
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,703,COORDINATION AND SUPPORT SERVICES,4224868,3508863,83
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,704,EARLY RECOVERY ,5294796,1189307,22
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,705,EDUCATION ,36391157,3957013,11
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,706,FOOD,138004222,132112067,96
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,707,HEALTH,80154334,32062184,40
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,708,MULTI-SECTOR ,25943293,9324539,36
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,709,NUTRITION,11895343,4797126,40
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,710,PROTECTION,20265662,2110000,10
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,712,"WATER, SANITATION AND HYGIENE",47423713,15942287,34
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,,Not specified,,4189667,
ZWE,322,Zimbabwe 2010,CZWE10,2010-01-01,2010-12-31,2010,,Multiple clusters/sectors (shared),,0,
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,539,AGRICULTURE,142408264,83139470,58
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,540,COORDINATION & SUPPORT SERVICES,9429262,10644435,113
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,547,EARLY RECOVERY / LIVELIHOODS,11221539,221026,2
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,541,EDUCATION,74555400,817003,1
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,542,FOOD,291318092,245322302,84
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,543,HEALTH,83380961,45264233,54
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,544,MULTI-SECTOR,31160081,9989546,32
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,545,NUTRITION,10132040,2636080,26
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,546,PROTECTION,13224462,7262312,55
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,548,"WATER, SANITATION AND HYGIENE",55368232,45993370,83
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,,Not specified,,5071846,
ZWE,295,Zimbabwe 2009,CZWE09,2009-01-01,2009-12-31,2009,,Multiple clusters/sectors (shared),,0,
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,345,AGRICULTURE,53696792,10579569,20
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,346,COORDINATION ,3248569,2052601,63
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,347,EDUCATION,5001000,2330000,47
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,348,FOOD,411023507,317314730,77
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,349,HEALTH,29816343,18981570,64
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,353,MULTI-SECTOR,51988414,24850415,48
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,351,NUTRITION,4360400,613009,14
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,352,PROTECTION,6489420,1295120,20
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,355,SECTOR NOT YET SPECIFIED,3000000,,
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,350,SUSTAINABLE LIVELIHOODS AT COMMUNITY LEVEL,5482000,95000,2
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,354,WATER AND SANITATION,9341477,8382374,90
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,,Not specified,,13974175,
ZWE,260,Zimbabwe 2008,CZWE08,2008-01-01,2008-12-31,2008,,Multiple clusters/sectors (shared),,0,
ZWE,220,Zimbabwe 2007,CZWE07,2007-01-01,2007-12-31,2007,,Not specified,,229183189,
ZWE,220,Zimbabwe 2007,CZWE07,2007-01-01,2007-12-31,2007,,Multiple clusters/sectors (shared),,0,
ZWE,203,Zimbabwe 2006,CZWE06,2006-01-01,2006-12-31,2006,252,HEALTH,,1099778,
ZWE,203,Zimbabwe 2006,CZWE06,2006-01-01,2006-12-31,2006,,Not specified,,272331610,
ZWE,203,Zimbabwe 2006,CZWE06,2006-01-01,2006-12-31,2006,,Multiple clusters/sectors (shared),,0,
ZWE,175,Zimbabwe 2004,CZWE04,2004-01-01,2004-12-31,2004,,Not specified,,12829164,
ZWE,175,Zimbabwe 2004,CZWE04,2004-01-01,2004-12-31,2004,,Multiple clusters/sectors (shared),,0,
ZWE,132,Humanitarian Crisis in Southern Africa - ZIMBABWE (July - December 2003),CZWE03,2003-07-01,2003-12-31,2003,,Not specified,,22266421,
ZWE,132,Humanitarian Crisis in Southern Africa - ZIMBABWE (July - December 2003),CZWE03,2003-07-01,2003-12-31,2003,,Multiple clusters/sectors (shared),,0,
ZWE,98,Humanitarian Crisis in Southern Africa 2002 - ZIMBABWE,CZWE0203,2002-07-01,2003-06-30,2002,,Not specified,,10524273,
ZWE,98,Humanitarian Crisis in Southern Africa 2002 - ZIMBABWE,CZWE0203,2002-07-01,2003-06-30,2002,,Multiple clusters/sectors (shared),,0,

